The First Two Years of Electromagnetic Follow-Up with Advanced LIGO and Virgo

We anticipate the first direct detections of gravitational waves (GWs) with Advanced LIGO and Virgo later this decade. Though this groundbreaking technical achievement will be its own reward, a still greater prize could be observations of compact binary mergers in both gravitational and electromagnetic channels simultaneously. During Advanced LIGO and Virgo's first two years of operation, 2015 through 2016, we expect the global GW detector array to improve in sensitivity and livetime and expand from two to three detectors. We model the detection rate and the sky localization accuracy for binary neutron star (BNS) mergers across this transition. We have analyzed a large, astrophysically motivated source population using real-time detection and sky localization codes and higher-latency parameter estimation codes that have been expressly built for operation in the Advanced LIGO/Virgo era. We show that for most BNS events the rapid sky localization, available about a minute after a detection, is as accurate as the full parameter estimation. We demonstrate that Advanced Virgo will play an important role in sky localization, even though it is anticipated to come online with only one-third as much sensitivity as the Advanced LIGO detectors. We find that the median 90% confidence region shrinks from ~500 square degrees in 2015 to ~200 square degrees in 2016. A few distinct scenarios for the first LIGO/Virgo detections emerge from our simulations.

==> 2015_coinc.txt <==
Title: The First Two Years of Electromagnetic Follow-Up with
       Advanced LIGO and Virgo
Authors: Singer L.P., Price L.R., Farr B., Urban A.L., Pankow C., Vitale S.,
         Veitch J., Farr W.M., Hanna C., Cannon K., Downes T., Graff P.,
         Haster C., Mandel I., Sidery T., Vecchio A.
Table: Detections and sky localization areas for 2015 scenario
================================================================================
Byte-by-byte Description of file: datafile3.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label                Explanations
--------------------------------------------------------------------------------
   1-  5 I5     ---       coinc-event-id       Detection ID (1)
   7- 11 I5     ---       simulation-id        Simulation ID (2)
  13- 14 A2     ---       network              Detector network
  16- 20 F5.1   ---       snr-net              Network SNR
  22- 25 F4.1   ---       snr-H                SNR in H (3)
  27- 30 F4.1   ---       snr-L                SNR in L (3)
  32- 35 F4.2   solMass   mass1                Recovered mass 1
  37- 40 F4.2   solMass   mass2                Recovered mass 2
  42- 47 F6.2   deg2      rapid-area50         50% area, BAYESTAR
  49- 54 F6.1   deg2      rapid-area90         90% area, BAYESTAR
  56- 64 F9.4   deg2      rapid-searched-area  Searched area, BAYESTAR
  66- 71 F6.2   deg2      pe-area50            ? 50% area, LALINFERENCE_NEST
  73- 79 F7.2   deg2      pe-area90            ? 90% area, LALINFERENCE_NEST
  81- 89 F9.4   deg2      pe-searched-area     ? Searched area, LALINFERENCE_NEST
--------------------------------------------------------------------------------
Note (1): Identifier for detection candidate. This is the same value as the
          coinc_event_id column in the GSTLAL output database and the OBJECT
          cards in sky map FITS headers, with the 'coinc_event:coinc_event_id:'
          prefix stripped.
Note (2): Identifier for simulated signal. This is the same value as the
          simulation_id column in the GSTLAL output database, with the
          'sim_inspiral:simulation_id:' prefix stripped.
Note (3): Blank if SNR < 4 or detector is not online.
--------------------------------------------------------------------------------
 1087  5384 HL  13.2  9.7  9.1 1.37 1.09 210.00  931.0  281.0000 241.00  953.00  129.0000 
10116   699 HL  18.9 12.2 14.5 1.43 1.16 103.00  426.0   85.8000                          
10148   899 HL  13.6 10.5  8.6 1.35 1.26 135.00  678.0  271.0000 174.00  880.00  317.0000 
10184  1135 HL  13.6  8.6 10.5 1.39 1.28 184.00  739.0  876.0000 162.00  825.00  517.0000 
10202  1243 HL  13.1  9.6  8.9 1.61 1.04 237.00  828.0  189.0000 178.00  786.00  197.0000 
10206  1281 HL  12.3  9.4  7.9 1.36 1.25 307.00  946.0  124.0000 346.00 1110.00  259.0000 
10389  2608 HL  14.5  9.0 11.4 1.53 1.20 181.00  688.0  233.0000                          
10405  2704 HL  12.7  8.7  9.3 1.53 1.12 217.00  819.0  153.0000                          
10458  3015 HL  15.9 11.6 10.8 1.43 1.31 151.00  574.0  220.0000 191.00  652.00    9.9100 
10478  3123 HL  13.2 10.6  7.9 1.46 1.23 138.00  520.0   72.6000                          
10498  3249 HL  12.1  6.7 10.0 1.64 1.05 142.00  571.0   30.0000                          
10529  3423 HL  12.2  8.3  9.0 1.66 0.99 295.00  850.0 1260.0000 219.00  930.00  554.0000 
10690  4407 HL  13.1  7.4 10.8 1.37 1.26 148.00  650.0  341.0000                          
10697  4463 HL  14.9 11.1  9.9 1.57 1.05 176.00  670.0  354.0000  86.90  475.00  178.0000 
10763  4910 HL  15.7 11.2 11.0 1.37 1.29 157.00  591.0  169.0000                          
10802  5122 HL  13.7  9.4 10.0 1.39 1.28 282.00  992.0  128.0000                          
10805  5131 HL  13.8  9.2 10.3 1.43 1.31 227.00  778.0  648.0000 136.00  589.00  749.0000 
10847  5439 HL  20.8 15.7 13.7 1.68 1.05  51.90  253.0  130.0000                          
10899  5856 HL  18.7 14.0 12.3 1.58 1.19 146.00  537.0  284.0000  88.50  340.00  109.0000 
10934  6060 HL  19.1 13.1 13.9 1.31 1.22  52.30  217.0   18.2000                          
10968  6262 HL  12.0  7.0  9.8 1.66 1.11 139.00  596.0  285.0000                          
10993  6433 HL  12.6  6.5 10.8 1.57 1.20 130.00  512.0  568.0000                          
10999  6490 HL  16.0 13.1  9.2 1.54 1.18  90.20  359.0   50.6000                          
11012  6583 HL  17.2 12.2 12.1 1.63 0.98 222.00  691.0 1130.0000 260.00  810.00  589.0000 
11029  6668 HL  15.8  8.6 13.3 1.47 1.11  86.60  359.0   44.1000                          
11034  6694 HL  14.3  9.5 10.6 1.43 1.11 225.00  747.0  659.0000 199.00  723.00  741.0000 
11058  6852 HL  14.9  9.6 11.4 1.37 1.29 225.00  734.0  244.0000                          
11118  7327 HL  14.3 11.1  8.9 1.48 1.20 171.00  609.0   18.6000 118.00  467.00    4.1000 
11165  7569 HL  22.2 15.8 15.6 1.31 1.20  78.50  321.0   62.3000                          
11178  7682 HL  12.8  7.4 10.4 1.57 1.20 220.00  861.0  391.0000 174.00  687.00  311.0000 
11196  7800 HL  26.0 19.9 16.7 1.34 1.23  46.60  182.0   99.8000                          
11252  8237 HL  13.6 10.3  8.8 1.38 1.27 206.00  748.0  331.0000                          
11269  8313 HL  12.1 10.2  6.6 1.60 1.15 137.00  548.0   90.9000                          
11291  8441 HL  14.8 11.9  8.8 1.39 1.27 105.00  417.0  293.0000                          
11298  8484 HL  12.6 10.5  6.9 1.40 1.28 234.00  903.0   88.1000 210.00  859.00   81.8000 
11321  8669 HL  13.8  7.9 11.4 1.49 1.26 214.00  802.0  252.0000                          
11327  8709 HL  38.5 22.9 31.0 1.55 1.17  14.20   48.9    4.1700                          
11337  8817 HL  24.9 16.4 18.7 1.39 1.28  37.90  159.0   79.4000  31.40  138.00   50.4000 
11366  8983 HL  12.4  8.9  8.6 1.47 1.16 294.00  925.0  406.0000 301.00  883.00  232.0000 
11372  9050 HL  15.3  7.0 13.6 1.39 1.27  72.80  354.0  256.0000  88.20  326.00  464.0000 
11380  9084 HL  21.7 17.0 13.5 1.44 1.21  56.20  208.0  216.0000                          
11451  9572 HL  33.3 26.0 20.8 1.32 1.22  47.70  169.0    4.1100  46.40  143.00    2.9200 
11464  9632 HL  23.8 16.3 17.4 1.44 1.15 104.00  334.0  443.0000                          
11502  9836 HL  15.5 12.4  9.2 1.33 1.23  90.80  384.0   32.2000  71.00  305.00   50.8000 
11527  9986 HL  12.5  8.5  9.1 1.51 1.16 213.00  854.0    7.6500                          
11533 10053 HL  16.5 11.0 12.4 1.29 1.24 126.00  520.0  824.0000                          
11535 10080 HL  13.0 10.1  8.1 1.42 1.31 208.00  798.0  142.0000                          
11546 10134 HL  49.9 38.9 31.3 1.41 1.08  10.70   34.8   16.7000                          
11555 10168 HL  17.0 10.7 13.2 1.51 1.10 113.00  440.0   49.2000                          
11634 10740 HL  13.6  8.4 10.6 1.39 1.16 172.00  728.0  354.0000 151.00  625.00  203.0000 
11718 11242 HL  27.1 19.6 18.8 1.51 1.17  79.80  314.0   94.0000  56.90  232.00  124.0000 
11746 11391 HL  13.2  9.1  9.5 1.29 1.18 261.00  809.0  200.0000 318.00 1030.00  321.0000 
11762 11483 HL  13.0  9.3  9.2 1.40 1.28 217.00  786.0 1020.0000                          
11774 11560 HL  12.4  8.3  9.2 1.58 1.19 323.00  983.0  442.0000 242.00  880.00  487.0000 
11806 11778 HL  12.6  8.1  9.7 1.42 1.30 174.00  834.0  126.0000                          
11821 11868 HL  13.7 10.1  9.2 1.42 1.30 199.00  907.0   20.6000                          
11851 12101 HL  13.4  9.6  9.3 1.36 1.25 222.00  711.0   16.5000 156.00  556.00   28.3000 
11867 12238 HL  17.1 13.2 10.9 1.52 1.22  76.20  375.0  309.0000                          
11899 12489 HL  19.3 16.0 10.8 1.40 1.29  90.90  376.0   16.7000  31.50  265.00   34.0000 
11904 12529 HL  14.2 11.0  9.0 1.43 1.31 128.00  636.0 1170.0000                          
11929 12749 HL  13.4  7.6 11.1 1.39 1.28 172.00  640.0  368.0000 181.00  629.00  688.0000 
11949 12885 HL  12.1  7.2  9.6 1.62 1.12 235.00  725.0  234.0000                          
11966 12974 HL  14.8 11.4  9.3 1.43 1.31 173.00  667.0   48.3000                          
12047 13486 HL  17.1 12.6 11.6 1.39 1.28 141.00  508.0  608.0000                          
12072 13679 HL  17.6 11.4 13.5 1.33 1.23  65.40  264.0   10.7000                          
12076 13688 HL  12.0 10.3  6.3 1.76 1.06 163.00  808.0   68.6000                          
12095 13760 HL  14.7  9.5 11.2 1.38 1.33 152.00  554.0   89.5000 139.00  508.00  199.0000 
12102 13805 HL  17.5 14.9  9.2 1.41 1.29  62.80  308.0   15.0000                          
12141 14075 HL  15.9 12.7  9.6 1.50 1.25  90.60  346.0   82.4000  62.90  236.00   84.5000 
12157 14179 HL  18.1 10.7 14.7 1.54 1.11  90.90  327.0  270.0000                          
12170 14245 HL  12.8 10.9  6.6 1.77 1.02 148.00  526.0  338.0000                          
12190 14434 HL  14.4 11.6  8.6 1.49 1.26 195.00  739.0  522.0000                          
12225 14620 HL  13.7  9.1 10.2 1.42 1.30 231.00  757.0  123.0000 198.00  726.00  178.0000 
12280 15025 HL  21.2 15.0 15.0 1.55 1.09 138.00  399.0   99.6000                          
12286 15084 HL  22.5 15.9 16.0 1.59 1.00 133.00  425.0   76.6000                          
12300 15182 HL  16.3 10.5 12.4 1.63 1.08  78.80  312.0   62.1000                          
12365 15668 HL  18.5 14.0 12.1 1.46 1.12 112.00  452.0   18.8000                          
12373 15716 HL  13.1 10.3  8.1 1.35 1.26 137.00  645.0  287.0000                          
12377 15740 HL  22.9 15.6 16.8 1.35 1.26  84.80  332.0  104.0000                          
12473 16275 HL  14.4  6.7 12.7 1.50 1.12  71.30  289.0  103.0000                          
12547 16763 HL  12.5  9.2  8.4 1.35 1.24 278.00  967.0  238.0000                          
12569 16886 HL  15.9 13.7  8.1 1.68 1.06  93.30  399.0  205.0000  98.10  536.00   71.5000 
12581 16994 HL  13.0  9.1  9.4 1.47 1.16 236.00  989.0   21.5000                          
12613 17241 HL  14.1 12.3  6.9 1.40 1.29 130.00  442.0   73.1000  79.30  378.00   10.3000 
12635 17365 HL  13.1 10.5  7.9 1.41 1.29 117.00  541.0  140.0000                          
12690 17662 HL  15.1 11.7  9.6 1.40 1.28 162.00  656.0 1040.0000                          
12696 17715 HL  28.8 23.3 16.9 1.52 1.22  36.60  140.0   56.1000  31.00  156.00  142.0000 
12715 17899 HL  12.8  9.5  8.7 1.34 1.23 253.00 1100.0  568.0000                          
12718 17909 HL  12.7  8.5  9.5 1.71 1.10 265.00  912.0   10.5000                          
12748 18115 HL  14.9 12.0  8.8 1.31 1.21 159.00  525.0  107.0000                          
12798 18531 HL  12.6  8.6  9.2 1.31 1.20 212.00  798.0   43.6000 235.00  906.00   17.5000 
12903 19238 HL  12.1  7.3  9.6 1.71 1.09 215.00  911.0 1290.0000                          
12932 19420 HL  12.1  6.4 10.3 1.37 1.26 146.00  573.0   40.6000 133.00  496.00   57.6000 
12943 19526 HL  17.5 14.7  9.4 1.56 1.08  90.70  337.0  583.0000                          
13017 20030 HL  23.3 18.3 14.4 1.56 1.07  65.00  285.0   71.9000  42.80  189.00   47.7000 
13118 20866 HL  12.2  7.3  9.7 1.40 1.29 243.00  894.0   18.3000                          
13177 21230 HL  13.2 10.7  7.7 1.42 1.30 168.00  544.0    1.0100 132.00  466.00  167.0000 
13229 21528 HL  13.3  7.8 10.8 1.38 1.26 134.00  505.0    2.4100                          
13315 22053 HL  20.1 16.0 12.2 1.47 1.28  57.30  256.0  211.0000  74.70  399.00  632.0000 
13336 22182 HL  15.3  9.9 11.7 1.31 1.21 100.00  492.0 1020.0000                          
13343 22217 HL  24.5 17.6 17.0 1.51 1.16  36.00  133.0   35.6000  26.40  112.00   18.2000 
13358 22330 HL  20.7 14.9 14.3 1.34 1.23 114.00  381.0   46.6000                          
13380 22468 HL  12.4 10.9  6.0 1.37 1.26 159.00  553.0  161.0000                          
13413 22691 HL  12.4 10.7  6.2 1.42 1.30 147.00  542.0   60.5000  86.00  367.00   96.4000 
13432 22768 HL  13.7  8.7 10.5 1.32 1.22 128.00  644.0   80.5000                          
13454 22886 HL  15.1  9.7 11.5 1.36 1.25 176.00  642.0   54.2000                          
13457 22889 HL  12.3  9.6  7.7 1.39 1.28 167.00  795.0   42.5000                          
13461 22908 HL  39.0 25.0 30.0 1.32 1.21  16.40   79.0   41.1000                          
13467 22964 HL  12.9  9.1  9.1 1.38 1.33 326.00  924.0  141.0000                          
13478 22998 HL  21.1 13.9 15.9 1.53 1.19  81.30  268.0  300.0000                          
13482 23025 HL  13.2  9.4  9.2 1.51 1.24 253.00 1010.0  336.0000                          
13501 23119 HL  30.7 24.5 18.6 1.41 1.19  19.10   90.3  175.0000  11.30   64.00  396.0000 
13556 23493 HL  15.8 10.0 12.2 1.43 1.22  93.40  402.0   47.1000                          
13568 23622 HL  14.3  6.8 12.6 1.59 1.08  99.50  405.0  557.0000                          
13569 23630 HL  32.4 22.1 23.7 1.40 1.28  23.10  118.0   57.9000                          
13630 24015 HL  19.7 11.8 15.8 1.37 1.26  63.20  249.0  558.0000  68.30  246.00  304.0000 
13681 24312 HL  24.3 13.7 20.1 1.49 1.13  45.30  163.0   72.1000                          
13817 25256 HL  12.4  7.7  9.7 1.70 1.10 157.00  738.0  972.0000 207.00  735.00  476.0000 
13918 25891 HL  19.3 12.8 14.4 1.39 1.28 118.00  426.0  156.0000                          
13972 26216 HL  12.0  9.9  6.9 1.42 1.31 215.00  920.0  169.0000                          
14010 26563 HL  24.8 17.5 17.5 1.34 1.28  89.10  287.0   68.8000  80.70  274.00    5.1000 
14011 26565 HL  12.7  7.8 10.0 1.43 1.22 348.00 1020.0  222.0000                          
14012 26573 HL  15.3 11.1 10.5 1.47 1.28 195.00  630.0 1110.0000                          
14030 26669 HL  16.0  8.4 13.7 1.59 1.09 123.00  373.0   39.5000                          
14065 26927 HL  13.0 11.5  6.2 1.29 1.19 122.00  480.0   66.1000                          
14077 27025 HL  12.3  8.5  8.9 1.40 1.28 315.00  986.0   65.2000                          
14219 27962 HL  17.5 11.9 12.8 1.32 1.21 163.00  507.0   45.6000                          
14241 28074 HL  12.9  8.2 10.0 1.46 1.18 232.00  810.0  639.0000 311.00 1020.00 1030.0000 
14243 28127 HL  13.4 10.7  8.0 1.37 1.26 128.00  661.0  377.0000 123.00  615.00  459.0000 
14244 28129 HL  13.6 10.0  9.2 1.39 1.28 220.00  754.0  215.0000                          
14246 28135 HL  13.4  9.3  9.7 1.39 1.28 203.00  770.0  611.0000 195.00  717.00  538.0000 
14251 28191 HL  15.4 13.6  7.1 1.50 1.24  75.70  368.0   49.6000 134.00  589.00   58.9000 
14263 28266 HL  16.6 12.7 10.7 1.35 1.24 171.00  543.0   28.8000  75.00  411.00   98.5000 
14323 28646 HL  15.1 11.2 10.0 1.37 1.25 123.00  640.0  478.0000 119.00  522.00  368.0000 
14326 28651 HL  19.7 13.7 14.1 1.41 1.29 107.00  401.0  325.0000                          
14336 28703 HL  13.1  9.8  8.7 1.42 1.30 283.00  877.0   92.1000                          
14404 29117 HL  15.3 12.6  8.6 1.49 1.19 102.00  382.0  156.0000                          
14466 29581 HL  15.7 14.1  7.0 1.45 1.07  80.00  310.0   78.5000                          
14537 30074 HL  12.9  8.9  9.4 1.34 1.23 320.00  917.0  206.0000                          
14605 30472 HL  35.2 25.5 24.1 1.52 1.21  54.00  184.0   17.4000                          
14629 30611 HL  19.0 12.7 14.2 1.55 1.17 120.00  441.0  284.0000  95.70  438.00  328.0000 
14631 30639 HL  12.0  7.6  9.3 1.49 1.14 219.00  872.0   90.1000 268.00 1140.00   86.3000 
14689 30972 HL  19.2 10.4 16.2 1.47 1.22  44.10  171.0  121.0000                          
14713 31124 HL  45.6 31.5 33.0 1.36 1.25  24.80   97.5   99.3000                          
14729 31228 HL  15.4 12.0  9.7 1.37 1.25 136.00  588.0   17.2000 142.00  592.00   27.1000 
14785 31570 HL  23.6 16.4 16.9 1.61 1.05  98.80  344.0  129.0000                          
14790 31601 HL  15.5 10.7 11.1 1.44 1.21 161.00  591.0  963.0000                          
14930 32484 HL  16.2 11.6 11.3 1.43 1.31 221.00  768.0  216.0000 120.00  527.00  358.0000 
14967 32685 HL  73.1 54.0 49.3 1.45 1.14   7.12   24.0    4.5700                          
14979 32779 HL  13.4  9.0 10.0 1.55 1.09 278.00  858.0  170.0000                          
15093 33551 HL  13.9  8.6 10.9 1.52 1.21 156.00  695.0  224.0000 125.00  660.00  200.0000 
15098 33562 HL  32.4 27.3 17.5 1.46 1.17  22.80   87.2   90.9000  24.70   97.00   74.9000 
15101 33575 HL  20.3 13.8 14.8 1.49 1.14 112.00  424.0   59.7000                          
15109 33635 HL  17.0 14.6  8.7 1.73 0.99 100.00  329.0   82.8000                          
15124 33742 HL  12.8  6.7 10.9 1.70 1.10 137.00  511.0  309.0000                          
15133 33805 HL  15.6  8.4 13.2 1.58 1.18 143.00  705.0  466.0000                          
15136 33848 HL  12.7  9.0  9.0 1.42 1.30 292.00 1020.0  144.0000                          
15146 33932 HL  21.2 16.1 13.8 1.37 1.19  51.00  216.0  162.0000                          
15338 35180 HL  14.0  9.3 10.5 1.34 1.23 193.00  741.0  410.0000                          
15391 35509 HL  76.3 34.9 67.8 1.41 1.09   2.90   13.5    0.8400   2.27    9.11    0.8390 
15416 35686 HL  20.0 15.1 13.1 1.37 1.26  66.70  295.0   67.3000  60.30  277.00   55.9000 
15420 35721 HL  16.2 11.3 11.6 1.68 1.04 143.00  576.0   69.1000 142.00  601.00   18.4000 
15430 35775 HL  12.6  8.2  9.5 1.39 1.27 213.00  818.0  108.0000 213.00  873.00  172.0000 
15448 35922 HL  13.4  7.4 11.2 1.48 1.15 164.00  535.0  280.0000 123.00  508.00  108.0000 
15457 35987 HL  13.3 10.4  8.2 1.52 1.15 194.00  621.0   61.0000 110.00  463.00   68.2000 
15515 36346 HL  13.0  9.0  9.4 1.43 1.31 295.00 1100.0 1120.0000                          
15558 36685 HL  18.3 15.5  9.7 1.59 1.18  54.40  237.0  271.0000                          
15682 37374 HL  12.7 11.4  5.6 1.42 1.30 155.00  514.0  105.0000 108.00  374.00  104.0000 
15718 37644 HL  15.0 10.9 10.3 1.36 1.25 189.00  636.0  620.0000                          
15720 37655 HL  14.5 10.0 10.6 1.60 1.15 165.00  657.0  393.0000                          
15741 37767 HL  15.9 11.9 10.5 1.57 1.20 129.00  561.0   27.2000 138.00  655.00   36.9000 
15752 37875 HL  13.8  8.1 11.2 1.56 1.07 123.00  462.0  134.0000 105.00  465.00  127.0000 
15761 37918 HL  12.8 11.2  6.1 1.37 1.29 128.00  499.0  552.0000                          
15772 38032 HL  19.7 14.7 13.2 1.39 1.28 123.00  417.0  118.0000 134.00  431.00  278.0000 
15779 38121 HL  15.6 11.3 10.7 1.39 1.27 265.00  781.0  940.0000 221.00  887.00  908.0000 
15819 38333 HL  14.7 11.0  9.7 1.41 1.25 173.00  646.0  668.0000 115.00  472.00  388.0000 
15845 38501 HL  12.3  9.8  7.5 1.43 1.31 155.00  749.0  208.0000                          
15850 38545 HL  14.0 10.3  9.5 1.80 1.06 265.00  850.0  433.0000                          
15917 38993 HL  19.3 16.8  9.5 1.59 1.17  94.40  338.0  445.0000 105.00  415.00  336.0000 
15963 39248 HL  20.7 14.8 14.5 1.66 1.11  97.00  373.0   27.0000                          
15964 39255 HL  23.8 18.8 14.6 1.38 1.26  51.10  189.0    7.1200                          
15981 39421 HL  12.9  8.0 10.2 1.42 1.30 249.00  871.0  416.0000                          
16009 39607 HL  23.1 18.9 13.2 1.45 1.19  66.90  219.0   52.0000  49.00  181.00  128.0000 
16018 39689 HL  19.5 14.6 12.9 1.42 1.31  94.50  350.0  162.0000  74.10  340.00  169.0000 
16053 39896 HL  14.9 10.6 10.5 1.37 1.26 237.00  689.0  127.0000                          
16073 40011 HL  25.3 18.3 17.5 1.42 1.18  38.90  144.0    2.2600                          
16083 40085 HL  12.6  9.5  8.2 1.49 1.13 186.00  889.0  184.0000 163.00  646.00   27.3000 
16146 40554 HL  15.7 11.1 11.0 1.39 1.28 205.00  668.0  350.0000 243.00  754.00    5.0400 
16167 40666 HL  12.3  9.7  7.6 1.37 1.15 180.00  803.0  200.0000                          
16184 40808 HL  15.0 11.4  9.8 1.56 0.98 118.00  470.0   42.0000                          
16216 41013 HL  12.7 11.0  6.4 1.70 1.11 128.00  518.0   32.5000  93.10  401.00    4.4200 
16321 41752 HL  14.0  6.3 12.6 1.43 1.31 133.00  487.0   55.7000                          
16369 42101 HL  26.2 20.0 16.9 1.40 1.28  36.50  148.0    7.8700                          
16387 42208 HL  17.9 12.0 13.3 1.52 1.15 153.00  499.0  308.0000                          
16403 42302 HL  17.8 13.7 11.3 1.50 1.25 132.00  454.0   30.3000  96.80  387.00   11.7000 
16413 42385 HL  12.6  8.6  9.2 1.34 1.23 335.00  982.0  863.0000 333.00 1040.00  818.0000 
16443 42619 HL  15.1  8.8 12.2 1.73 1.03 136.00  421.0  127.0000 119.00  413.00  151.0000 
16497 42965 HL  13.8 10.4  9.1 1.39 1.21 168.00  768.0  108.0000 162.00  660.00   97.4000 
16503 42996 HL  12.4  9.4  8.2 1.36 1.25 302.00  935.0  186.0000 276.00  954.00  139.0000 
16535 43152 HL  36.0 27.9 22.8 1.41 1.29  30.80  102.0  189.0000                          
16566 43323 HL  17.7  9.6 14.8 1.57 1.05  73.60  312.0  287.0000  72.00  387.00   72.2000 
16591 43524 HL  14.7 11.4  9.2 1.42 1.31 139.00  634.0  101.0000                          
16593 43540 HL  15.0 11.3  9.8 1.43 1.11 165.00  630.0   19.5000                          
16616 43688 HL  23.8 16.0 17.6 1.31 1.17  29.90  102.0   37.6000                          
16632 43783 HL  15.9 10.7 11.8 1.49 1.06 110.00  565.0  105.0000                          
16634 43792 HL  12.3  9.9  7.3 1.57 1.20 141.00  585.0  189.0000                          
16666 43986 HL  12.7  8.0  9.8 1.51 1.23 220.00  785.0  132.0000 153.00  536.00   36.2000 
16725 44360 HL  15.6 12.3  9.5 1.42 1.30  96.40  395.0  136.0000                          
16889 45394 HL  19.2 10.5 16.1 1.38 1.27  62.30  283.0  431.0000  60.50  311.00  321.0000 
17017 46177 HL  12.6  6.9 10.5 1.51 1.24 144.00  533.0  217.0000                          
17084 46597 HL  18.9 14.2 12.5 1.31 1.21 107.00  431.0   79.5000                          
17096 46688 HL  13.9 11.9  7.2 1.37 1.19 146.00  467.0  156.0000 102.00  359.00   71.5000 
17109 46751 HL  22.8 16.8 15.4 1.35 1.24  60.60  295.0   49.7000                          
17120 46850 HL  15.5 10.8 11.1 1.51 1.17 235.00  799.0  142.0000 156.00  678.00   18.9000 
17172 47252 HL  16.2 11.8 11.0 1.49 1.20 198.00  667.0  304.0000 119.00  457.00  241.0000 
17181 47288 HL  20.1 13.1 15.2 1.50 1.24  55.90  248.0    5.8800                          
17205 47440 HL  13.5  9.5  9.6 1.59 1.18 222.00  824.0   45.3000 261.00 1040.00   55.7000 
17338 48272 HL  34.1 21.1 26.8 1.47 1.28  26.80  103.0    2.5300  13.60   71.30    5.0100 
17371 48448 HL  14.1  8.9 10.9 1.38 1.27 178.00  700.0 1300.0000 185.00  756.00 1440.0000 
17373 48458 HL  13.7  7.6 11.4 1.40 1.29 252.00  843.0 1280.0000                          
17381 48517 HL  24.2 16.2 18.0 1.40 1.29  61.00  205.0   24.7000                          
17404 48653 HL  12.1  8.5  8.7 1.37 1.29 255.00  904.0   52.9000 390.00 1180.00  597.0000 
17440 48902 HL  13.9 10.3  9.4 1.33 1.22 201.00  712.0 1040.0000                          
17476   239 HL  15.6 11.9 10.1 1.46 1.34 213.00  650.0  402.0000 191.00  649.00  323.0000 
17539   628 HL  12.1  8.1  9.0 1.79 1.10 327.00  979.0  328.0000 332.00  986.00  606.0000 
17550   674 HL  22.0 14.6 16.4 1.46 1.34  49.40  233.0  307.0000                          
17572   792 HL  13.1 10.6  7.7 1.44 1.38 178.00  581.0   41.3000                          
17581   866 HL  12.9  9.0  9.3 1.56 1.43 208.00  917.0   34.0000  74.60  475.00   25.1000 
17586   883 HL  27.2 21.4 16.9 1.45 1.33  36.40  128.0   17.6000  28.90   96.80   23.4000 
17624  1264 HL  12.2  8.5  8.7 1.56 1.43 273.00  997.0  538.0000                          
17625  1268 HL  20.1 12.2 15.9 1.83 1.11  67.40  355.0    3.8600                          
17626  1279 HL  13.3  8.9  9.9 1.64 1.24 259.00  800.0  123.0000                          
17630  1300 HL  15.6 11.0 11.0 1.54 1.41 164.00  621.0  658.0000                          
17640  1353 HL  13.3  8.9  9.8 1.44 1.32 185.00  906.0  202.0000                          
17732  2002 HL  18.2 12.6 13.1 1.66 1.29 179.00  515.0  218.0000                          
17746  2111 HL  12.2  8.4  8.9 1.50 1.37 356.00 1060.0  594.0000                          
17768  2239 HL  15.8 10.6 11.7 1.49 1.37 157.00  683.0 1600.0000                          
17776  2298 HL  12.4  9.4  8.0 1.56 1.43 214.00  849.0   95.1000                          
17804  2483 HL  27.2 16.1 22.0 1.44 1.32  53.00  163.0   22.6000                          
17819  2586 HL  13.2  9.9  8.6 1.53 1.40 340.00 1080.0   55.3000 143.00  659.00  181.0000 
17840  2795 HL  12.0  9.6  7.3 1.44 1.32 312.00  972.0  616.0000                          
17852  2918 HL  15.2 10.7 10.8 1.58 1.26 282.00  780.0  133.0000                          
17868  3070 HL  21.0 15.9 13.7 1.44 1.32  87.00  366.0  121.0000  75.50  319.00   86.9000 
17906  3492 HL  13.2  9.9  8.7 1.65 1.31 223.00  781.0  194.0000 215.00  692.00  551.0000 
17921  3634 HL  13.0  8.6  9.7 1.69 1.15 264.00  886.0  101.0000                          
17944  3768 HL  20.0 13.3 15.0 1.68 1.17  22.20   82.5   22.7000  15.40   62.50   24.1000 
17946  3782 HL  17.0 12.3 11.8 1.62 1.27 215.00  746.0  116.0000                          
17958  3883 HL  12.1  6.9 10.0 1.48 1.34 167.00  620.0  548.0000 184.00  661.00  479.0000 
18007  4229 HL  13.7  9.1 10.3 1.47 1.34 186.00  718.0  212.0000 298.00 1030.00  242.0000 
18016  4286 HL  17.8 10.8 14.1 1.53 1.41  88.90  303.0  103.0000                          
18051  4513 HL  20.8 14.3 15.1 1.53 1.40  66.90  334.0    7.5800                          
18054  4541 HL  17.6 11.6 13.3 1.82 1.15 133.00  491.0   11.7000  91.00  387.00    6.5800 
18063  4597 HL  12.2  5.6 10.8 1.46 1.35 139.00  532.0   41.8000                          
18106  4926 HL  12.3  8.9  8.4 1.54 1.41 238.00  859.0  286.0000                          
18130  5115 HL  12.6  9.4  8.4 1.71 1.19 326.00  960.0  515.0000 210.00  821.00  944.0000 
18150  5243 HL  12.4  7.1 10.2 1.67 1.27 197.00  646.0   69.4000                          
18152  5246 HL  44.4 34.5 28.0 1.55 1.42   8.47   52.0    2.8100                          
18161  5316 HL  12.2  8.8  8.4 1.49 1.36 248.00  857.0  358.0000                          
18169  5394 HL  19.4 11.4 15.8 1.57 1.41  66.70  280.0   23.6000                          
18190  5507 HL  12.1  7.4  9.6 1.68 1.33 156.00  791.0  181.0000                          
18215  5711 HL  34.0 23.7 24.3 1.91 1.13  56.70  175.0   80.8000                          
18268  6084 HL  16.2 10.4 12.4 1.64 1.24 142.00  468.0   62.8000 107.00  357.00   40.7000 
18269  6086 HL  14.7 10.6 10.2 1.56 1.42 167.00  645.0   92.1000                          
18280  6160 HL  13.2  9.2  9.5 1.64 1.32 268.00  868.0  561.0000 229.00  718.00  609.0000 
18300  6327 HL  12.3  6.4 10.4 1.52 1.40 135.00  534.0  116.0000 110.00  429.00  130.0000 
18308  6375 HL  14.0  7.0 12.1 1.55 1.23 123.00  417.0  175.0000                          
18334  6536 HL  16.7 12.1 11.5 1.72 1.17 210.00  626.0  257.0000                          
18336  6571 HL  17.4 14.7  9.2 1.60 1.31  75.30  303.0   60.4000                          
18337  6574 HL  12.3  9.2  8.1 1.50 1.37 200.00  926.0  225.0000                          
18341  6617 HL  17.4 11.5 13.0 1.70 1.30  90.00  433.0   62.7000  96.60  367.00   15.9000 
18374  6873 HL  14.0 12.2  6.9 1.56 1.43  40.50  168.0   97.3000  26.70  102.00   93.0000 
18376  6920 HL  19.5 13.1 14.4 1.76 1.18  67.50  354.0   11.9000  71.10  549.00   37.8000 
18380  6967 HL  27.3 20.0 18.6 1.46 1.34  27.40   91.2   12.4000                          
18409  7161 HL  17.3 11.4 13.0 1.52 1.40  97.60  419.0   62.9000                          
18425  7291 HL  16.0 11.9 10.8 1.52 1.39 180.00  560.0  103.0000                          
18436  7363 HL  13.4 10.1  8.8 1.60 1.23 191.00  746.0   50.9000                          
18443  7426 HL  20.4 11.0 17.1 1.63 1.26  75.70  255.0  117.0000  59.00  216.00    5.1500 
18448  7447 HL  12.3  8.3  9.1 1.45 1.33 247.00 1080.0   86.7000                          
18457  7522 HL  12.3  7.3  9.8 1.47 1.35 233.00  890.0   31.7000                          
18465  7579 HL  14.6  9.1 11.4 1.54 1.41 124.00  539.0  159.0000                          
18495  7702 HL  16.1 10.6 12.2 1.55 1.23 189.00  617.0   76.4000 125.00  444.00   31.7000 
18558  8192 HL  14.3  9.4 10.7 1.70 1.30 182.00  762.0  126.0000 139.00  570.00   68.2000 
18578  8312 HL  17.1  8.9 14.6 1.46 1.34 101.00  323.0  464.0000                          
18580  8323 HL  14.5  9.9 10.6 1.51 1.38 181.00  664.0  523.0000                          
18591  8384 HL  12.8  9.9  8.1 1.51 1.39 173.00  788.0   52.1000 166.00  796.00   25.9000 
18601  8461 HL  13.0 11.6  5.8 1.65 1.22 147.00  519.0  100.0000                          
18610  8518 HL  12.4  8.8  8.7 1.58 1.39 245.00  855.0   17.0000                          
18660  8845 HL  13.3 10.7  7.9 1.69 1.23 143.00  525.0   78.4000 157.00  604.00    6.5600 
18674  8996 HL  15.4 12.7  8.6 1.75 1.21 101.00  391.0  195.0000 256.00  940.00  149.0000 
18677  9017 HL  17.5 11.5 13.1 1.61 1.21 130.00  469.0   57.6000                          
18694  9161 HL  24.0 19.2 14.4 1.57 1.44   7.13   28.2   40.7000                          
18704  9219 HL  17.4 11.5 13.1 1.65 1.23 105.00  460.0   12.4000  96.40  446.00   90.2000 
18715  9275 HL  14.4 11.8  8.3 1.60 1.23 102.00  423.0  129.0000 120.00  460.00   29.1000 
18717  9297 HL  19.6 12.4 15.2 1.62 1.19  78.20  287.0    9.1800                          
18727  9338 HL  12.1  8.7  8.4 1.65 1.22 242.00  879.0   33.3000 252.00 1020.00   13.1000 
18736  9417 HL  18.7  8.5 16.7 1.57 1.44  59.70  227.0    7.9600  42.80  155.00   19.3000 
18766  9617 HL  23.2 14.1 18.4 1.46 1.34  60.50  218.0   81.5000                          
18786  9780 HL  24.7 15.4 19.4 1.46 1.34  55.20  191.0   59.8000  56.60  174.00   86.3000 
18804  9872 HL  21.7 16.2 14.4 1.46 1.41  85.10  349.0  154.0000                          
18819  9944 HL  26.1 18.0 18.9 1.49 1.36  61.90  254.0   67.0000                          
18831 10042 HL  14.3  9.3 10.8 1.48 1.35 144.00  671.0   66.0000                          
18849 10165 HL 109.4 66.9 86.6 1.86 1.15   2.20   13.5   81.2000                          
18869 10293 HL  12.6  7.6 10.0 1.56 1.23 153.00  763.0   61.2000 118.00  599.00   60.5000 
18878 10350 HL  28.9 25.2 14.2 1.44 1.32   3.90   16.9    0.5380   3.33   12.70    0.0787 
18879 10358 HL  21.4 10.9 18.5 1.70 1.21  58.10  274.0   25.7000                          
18885 10393 HL  16.4 11.6 11.6 1.49 1.37 150.00  546.0  199.0000                          
18941 10732 HL  13.3  8.7 10.0 1.59 1.32 259.00  861.0   31.7000                          
18951 10807 HL  15.0 10.3 10.9 1.67 1.27 159.00  630.0  127.0000 158.00  683.00   81.2000 
18967 10923 HL  16.2 11.4 11.5 1.76 1.17 239.00  672.0  896.0000                          
18978 10973 HL  35.0 27.2 22.0 1.55 1.42  27.00  105.0   70.5000                          
18987 11078 HL  13.9 11.0  8.6 1.47 1.35 116.00  595.0   33.2000 100.00  490.00   36.2000 
18991 11108 HL  12.7  9.4  8.5 1.71 1.19 219.00  924.0   82.6000                          
18995 11149 HL  17.6 13.6 11.1 1.48 1.36  76.10  324.0  123.0000                          
19000 11178 HL  28.3 20.5 19.6 1.48 1.36   4.46   18.5   16.8000                          
19002 11205 HL  13.2  9.3  9.4 1.68 1.33 201.00  781.0  763.0000 230.00  879.00  457.0000 
19022 11327 HL  15.2  8.2 12.7 1.47 1.35  60.00  221.0   17.0000                          
19032 11417 HL  20.9 15.7 13.8 1.43 1.32  76.00  353.0  619.0000                          
19037 11471 HL  37.4 30.5 21.8 1.54 1.41  31.30  107.0   30.2000                          
19048 11567 HL  12.5  8.4  9.2 1.78 1.13 121.00  416.0   14.8000  98.40  339.00   12.3000 
19049 11568 HL  12.2  6.7 10.2 1.54 1.41 149.00  592.0  186.0000                          
19060 11656 HL  25.8 17.3 19.2 1.46 1.34  74.50  273.0   68.5000                          
19065 11735 HL  13.5 10.7  8.1 1.78 1.12 193.00  588.0  278.0000                          
19078 11804 HL  13.2  8.2 10.3 1.82 1.13 207.00  795.0  520.0000                          
19097 11935 HL  15.1 11.7  9.5 1.54 1.25 120.00  580.0  211.0000 113.00  570.00  215.0000 
19116 12040 HL  14.2 10.4  9.6 1.51 1.39 204.00  707.0  340.0000                          
19118 12051 HL  14.2 10.2  9.8 1.51 1.29 301.00  827.0  360.0000                          
19136 12146 HL  19.3 14.0 13.3 1.47 1.35  91.70  419.0   17.2000                          
19148 12250 HL  12.9  9.8  8.3 1.67 1.18 282.00  919.0  402.0000                          
19153 12270 HL  19.6 13.8 13.9 1.52 1.39 102.00  409.0   49.5000 104.00  444.00   55.9000 
19180 12448 HL  16.5 11.5 11.9 1.72 1.27 218.00  703.0   40.5000 135.00  664.00   11.7000 
19196 12596 HL  15.8  8.8 13.1 1.56 1.23 103.00  364.0   46.0000  89.60  303.00   29.5000 
19201 12623 HL  13.3 11.3  7.1 1.44 1.32 121.00  468.0  140.0000  92.10  404.00  130.0000 
19215 12776 HL  16.6 12.2 11.3 1.68 1.26 136.00  650.0   18.5000 115.00  549.00    9.2800 
19249 12992 HL  13.1  8.8  9.7 1.48 1.35 108.00  369.0   36.2000 107.00  424.00   15.0000 
19254 13026 HL  27.6 16.6 22.0 1.54 1.41  47.60  186.0   23.5000  55.40  207.00    8.7100 
19296 13363 HL  24.3 20.3 13.4 1.53 1.40  24.00  103.0   11.1000  14.90   56.60   11.0000 
19380 14010 HL  19.2 12.2 14.8 1.69 1.33  60.70  276.0   20.0000                          
19383 14029 HL  35.8 26.9 23.5 1.64 1.23  23.80  107.0   84.3000                          
19394 14121 HL  13.8 10.3  9.2 1.70 1.12 159.00  792.0  487.0000 260.00 1150.00  547.0000 
19417 14302 HL  18.3 11.5 14.2 1.48 1.36  81.20  335.0  174.0000                          
19436 14471 HL  12.3  9.1  8.2 1.84 1.23 216.00 1020.0  566.0000                          
19464 14716 HL  14.1 11.9  7.5 1.47 1.35 107.00  441.0  145.0000 107.00  463.00   97.5000 
19474 14755 HL  22.9 20.0 11.2 1.59 1.24  55.90  266.0  704.0000  76.70  367.00  219.0000 
19492 14869 HL  12.2  8.8  8.5 1.73 1.14 311.00  951.0  180.0000                          
19502 14940 HL  13.5 10.1  9.0 1.57 1.44 197.00  868.0    5.0400                          
19512 15039 HL  20.1 14.4 14.0 1.44 1.32 129.00  411.0  575.0000                          
19516 15060 HL  21.4 16.1 14.0 1.48 1.35  51.10  192.0   89.0000  44.40  140.00   45.2000 
19529 15131 HL  12.8  9.6  8.4 1.65 1.31 221.00  808.0   10.5000                          
19558 15372 HL  14.6 10.8  9.9 1.49 1.37 221.00  696.0  150.0000 282.00  921.00  255.0000 
19574 15473 HL  16.9 11.9 12.1 1.51 1.38 217.00  610.0  171.0000                          
19590 15571 HL  17.3 12.6 11.8 1.96 1.14 207.00  585.0  187.0000 207.00  639.00   45.1000 
19660 16047 HL  15.0 10.6 10.6 1.46 1.34 190.00  784.0  862.0000 197.00  789.00  451.0000 
19730 16555 HL  23.5 16.9 16.4 1.51 1.39 116.00  344.0  308.0000                          
19775 16887 HL  15.2 11.3 10.1 1.75 1.10 172.00  698.0    0.0918                          
19777 16922 HL  18.7 15.3 10.8 1.50 1.37  66.20  290.0  140.0000                          
19797 17112 HL  12.5 10.1  7.4 1.54 1.41 218.00  900.0    7.7000 159.00  756.00    5.9400 
19876 17648 HL  13.2  9.1  9.5 1.49 1.36 268.00 1040.0  402.0000 296.00 1140.00  404.0000 
19878 17658 HL  15.2 10.2 11.3 1.54 1.41 122.00  626.0   19.6000                          
19892 17754 HL  12.4  9.6  7.8 1.74 1.11 224.00  885.0  273.0000 155.00  547.00  321.0000 
19907 17833 HL  18.3 15.0 10.4 1.60 1.31  81.00  303.0   44.7000                          
19934 17984 HL  12.1  7.2  9.8 1.45 1.33 274.00  927.0  103.0000                          
19956 18192 HL  12.2  8.9  8.3 1.54 1.41 224.00  844.0  464.0000                          
19962 18255 HL  15.2 11.1 10.4 1.64 1.23 231.00  777.0  474.0000 199.00  828.00   83.8000 
19967 18286 HL  16.2 11.0 11.9 1.55 1.42 143.00  556.0   30.1000                          
20000 18562 HL  12.7  8.4  9.5 1.61 1.30 193.00  822.0 1850.0000 185.00  820.00 2400.0000 
20008 18637 HL  32.3 21.3 24.2 1.51 1.35  18.30   63.5    4.2200  12.40   45.60    2.1200 
20025 18756 HL  18.6 14.2 12.0 1.57 1.44  71.70  363.0  161.0000                          
20062 18936 HL  15.8 11.0 11.3 1.62 1.20 247.00  697.0  184.0000                          
20115 19364 HL  15.4 12.5  8.9 1.50 1.38 111.00  421.0  214.0000                          
20162 19708 HL  16.3 11.6 11.4 1.51 1.29 190.00  596.0  431.0000 146.00  575.00  711.0000 
20165 19729 HL  14.4  9.8 10.5 1.83 1.23 199.00  703.0   22.9000                          
20168 19749 HL  12.9  7.8 10.3 1.84 1.21 156.00  747.0  257.0000                          
20172 19772 HL  16.1 13.5  8.8 1.74 1.22  86.70  348.0   42.4000 130.00  481.00   78.3000 
20178 19794 HL  12.9  9.6  8.6 1.54 1.41 265.00  896.0  533.0000                          
20182 19824 HL  15.8 11.0 11.4 1.57 1.43 109.00  420.0  425.0000                          
20201 19999 HL  14.5 10.5  9.9 1.45 1.33 209.00  659.0   70.0000                          
20216 20130 HL  15.8 12.5  9.8 1.68 1.25 140.00  470.0   84.8000                          
20228 20179 HL  17.1 11.6 12.6 1.74 1.22 129.00  650.0   39.0000                          
20254 20365 HL  12.8  8.7  9.4 1.46 1.35 227.00  826.0   17.1000 209.00  780.00   17.6000 
20275 20510 HL  15.5 11.7 10.2 1.56 1.21 199.00  668.0  224.0000  99.60  390.00   95.6000 
20302 20721 HL  20.0 14.7 13.5 1.48 1.35 127.00  474.0   71.3000                          
20328 20904 HL  12.7  9.7  8.2 1.62 1.27 200.00  839.0  222.0000                          
20338 20951 HL  15.9  9.0 13.1 1.68 1.24  95.80  419.0   70.4000                          
20342 21002 HL  12.7  7.3 10.3 1.59 1.25 126.00  526.0   16.9000 168.00  618.00   12.3000 
20351 21098 HL  24.2 17.2 17.1 1.58 1.33 103.00  370.0   40.8000                          
20353 21115 HL  13.6  9.6  9.7 1.69 1.23 249.00  999.0  149.0000                          
20355 21122 HL  15.2 11.9  9.4 1.54 1.41 152.00  489.0   33.2000  92.50  386.00   17.8000 
20382 21303 HL  13.1  9.9  8.6 1.55 1.42 152.00  793.0   10.7000                          
20392 21359 HL  19.2 13.9 13.2 1.55 1.24 109.00  423.0  374.0000                          
20410 21455 HL  19.8 15.6 12.3 1.56 1.29  69.90  368.0  197.0000                          
20488 22107 HL  13.3  9.1  9.7 1.69 1.33 240.00  841.0   15.6000                          
20497 22164 HL  13.1  8.7  9.8 1.53 1.40 221.00  785.0  186.0000 185.00  671.00  135.0000 
20508 22256 HL  14.2 11.8  8.0 1.55 1.31 229.00  805.0  688.0000 243.00  834.00  762.0000 
20559 22575 HL  16.1 11.4 11.4 1.62 1.34 232.00  655.0  364.0000 184.00  557.00  334.0000 
20571 22626 HL  15.0  9.9 11.3 1.67 1.27 140.00  618.0   77.5000                          
20588 22730 HL  16.6 12.3 11.1 1.72 1.18 130.00  501.0  159.0000  89.60  400.00  285.0000 
20596 22769 HL  18.8 12.5 14.1 1.77 1.27  71.00  371.0  569.0000                          
20695 23433 HL  13.1  8.3 10.2 1.45 1.33 270.00  838.0  381.0000 242.00  791.00  595.0000 
20767 23941 HL  14.3 11.4  8.6 1.69 1.15 181.00  664.0   80.8000                          
20823 24350 HL  13.9 10.9  8.6 1.71 1.19 132.00  516.0   10.5000                          
20855 24686 HL  12.9  8.6  9.6 1.60 1.30 311.00  933.0 1170.0000                          
20933 25204 HL  15.3 12.1  9.4 1.48 1.36 118.00  570.0   28.0000 113.00  531.00    9.3800 
20944 25274 HL  23.1 15.7 16.9 1.70 1.30  99.30  350.0  103.0000  70.60  302.00  197.0000 
20951 25328 HL  13.0  8.4  9.9 1.63 1.25 169.00  768.0   18.2000 131.00  704.00   24.9000 
20978 25533 HL  12.0  8.4  8.6 1.46 1.33 382.00 1030.0  311.0000                          
20981 25572 HL  38.5 28.7 25.6 1.62 1.20  32.80  138.0  149.0000  15.30  110.00   13.0000 
20992 25662 HL  15.5 10.6 11.3 1.49 1.38 243.00  704.0  773.0000 175.00  676.00  522.0000 
21019 25869 HL  17.3 11.3 13.1 1.54 1.41 126.00  507.0   52.3000                          
21029 25979 HL  16.1 12.6  9.9 1.68 1.33 138.00  585.0  235.0000 130.00  607.00  382.0000 
21055 26210 HL  12.7  8.1  9.8 1.53 1.40 150.00  767.0  169.0000 122.00  590.00   77.3000 
21067 26300 HL  13.5  8.0 10.8 1.50 1.38 139.00  552.0  339.0000                          
21070 26306 HL  22.4 17.8 13.5 1.53 1.27  45.70  209.0   53.2000                          
21091 26465 HL  17.2 12.4 12.0 1.68 1.33 194.00  561.0  122.0000 198.00  614.00   73.3000 
21130 26708 HL  23.2 15.7 17.2 1.48 1.35 117.00  361.0   40.4000                          
21136 26737 HL  13.3  6.8 11.5 1.68 1.34  73.80  265.0  110.0000                          
21154 26896 HL  13.4  8.0 10.7 1.90 1.18 120.00  563.0  224.0000                          
21174 27058 HL  16.1 12.9  9.6 1.50 1.37  96.70  368.0  111.0000  99.20  350.00  125.0000 
21200 27198 HL  13.1  8.6  9.9 1.71 1.28 244.00  801.0   79.9000                          
21203 27235 HL  14.8 11.0  9.9 1.45 1.33 140.00  666.0   23.5000 151.00  695.00   26.3000 
21229 27364 HL  20.2 15.4 13.1 1.54 1.41  77.60  351.0    1.8000                          
21262 27546 HL  12.0  9.1  7.9 1.52 1.39 196.00  918.0  514.0000 186.00 1070.00  428.0000 
21267 27603 HL  15.4 13.8  6.9 1.60 1.23  80.10  321.0  115.0000                          
21279 27729 HL  13.6  9.2 10.1 1.48 1.36 218.00  745.0  646.0000                          
21324 28044 HL  14.3 11.5  8.4 1.60 1.23 122.00  624.0  664.0000 157.00  863.00  720.0000 
21343 28145 HL  12.1  9.4  7.6 1.48 1.35 166.00  837.0   64.9000                          
21366 28277 HL  13.1 10.3  8.0 1.48 1.35 250.00  865.0  139.0000                          
21371 28333 HL  12.7  7.4 10.3 1.71 1.20 198.00  605.0  180.0000                          
21396 28518 HL  19.4 14.1 13.3 1.65 1.30 102.00  415.0  457.0000                          
21409 28626 HL  15.7  8.2 13.3 1.44 1.32 104.00  367.0   49.2000                          
21430 28731 HL  13.9  9.9  9.7 1.59 1.38 225.00  727.0  270.0000 154.00  609.00  121.0000 
21441 28828 HL  20.2 17.3 10.4 1.54 1.41  55.10  247.0  230.0000  57.40  287.00  183.0000 
21444 28850 HL  18.3 14.9 10.5 1.63 1.33  64.70  318.0  157.0000                          
21447 28866 HL  18.9 12.9 13.7 1.45 1.33 109.00  558.0  220.0000                          
21486 29142 HL  13.2  9.3  9.4 1.44 1.32 233.00  779.0   19.1000 257.00  864.00   18.4000 
21489 29158 HL  30.8 21.1 22.4 1.69 1.15  44.40  189.0   30.7000  32.00  122.00   28.3000 
21541 29542 HL  14.3 10.6  9.6 1.53 1.33 160.00  710.0  165.0000                          
21557 29637 HL  21.3 15.8 14.2 1.66 1.28  41.50  168.0   60.3000  29.80  157.00   28.7000 
21582 29797 HL  16.1  9.4 13.0 1.51 1.38 111.00  387.0   75.2000                          
21589 29851 HL  14.2  8.7 11.2 1.61 1.21 154.00  634.0  222.0000                          
21620 30110 HL  19.6 16.4 10.7 1.48 1.36  37.00  191.0   23.5000                          
21644 30289 HL  21.3 14.7 15.5 1.45 1.33  59.20  231.0   87.1000  49.40  171.00   80.0000 
21668 30493 HL  22.3 13.6 17.7 1.52 1.39  54.80  242.0    3.8900  55.70  236.00   19.7000 
21678 30555 HL  18.5 14.3 11.7 1.45 1.33  93.10  333.0    3.4800 187.00  698.00    9.7600 
21695 30679 HL  13.3  8.9  9.9 1.68 1.26 193.00  772.0 1020.0000                          
21719 30827 HL  15.1 11.2 10.1 1.87 1.10 123.00  477.0  380.0000  92.70  372.00   84.1000 
21727 30880 HL  34.4 29.9 17.0 1.57 1.34  16.10   58.0   18.5000                          
21735 30930 HL  14.4 11.3  8.9 1.47 1.35 176.00  545.0  383.0000 141.00  467.00  402.0000 
21853 31711 HL  13.9  8.6 10.9 1.60 1.31 136.00  585.0  208.0000 129.00  511.00  202.0000 
21901 32034 HL  12.3 10.2  6.8 1.77 1.27 227.00  674.0  109.0000                          
21903 32040 HL  12.9 10.1  8.0 1.49 1.37 310.00  951.0  266.0000 275.00  898.00   67.2000 
21908 32058 HL  12.4  8.3  9.2 1.75 1.20 218.00  835.0  531.0000 272.00 1030.00  699.0000 
21975 32676 HL  12.2  7.7  9.5 1.54 1.41 167.00  828.0  445.0000                          
21999 32856 HL  13.9  9.7  9.9 1.51 1.38 297.00  841.0  527.0000                          
22086 33596 HL  18.9 13.8 12.9 1.62 1.35  88.80  431.0   45.9000                          
22087 33600 HL  20.2  8.1 18.5 1.47 1.35  50.70  204.0  321.0000  34.40  160.00   57.5000 
22097 33678 HL  13.5  6.8 11.7 1.53 1.27 118.00  451.0   54.6000                          
22105 33732 HL  13.3  8.0 10.6 1.87 1.10 122.00  527.0  644.0000                          
22111 33774 HL  28.1 17.9 21.7 1.57 1.43  48.50  145.0   22.3000  42.80  145.00   29.7000 
22137 34005 HL  12.6 10.7  6.7 1.57 1.43 307.00 1000.0  289.0000                          
22158 34139 HL  16.1  9.3 13.1 1.68 1.17  92.00  356.0  240.0000                          
22163 34208 HL  12.3  9.1  8.2 1.50 1.38 247.00  857.0   72.1000                          
22168 34248 HL  14.2  9.7 10.3 1.80 1.18 177.00  679.0  481.0000                          
22188 34378 HL  12.7  6.4 11.0 1.83 1.24 166.00  555.0   91.4000 229.00  738.00   14.1000 
22189 34388 HL  12.8  7.3 10.5 1.61 1.21 143.00  524.0  144.0000                          
22231 34659 HL  19.6 12.5 15.1 1.64 1.32  64.80  258.0  232.0000                          
22253 34805 HL  12.4  9.7  7.8 1.56 1.36 230.00  899.0 1170.0000                          
22313 35213 HL  21.2 14.9 15.1 1.74 1.12 102.00  364.0   41.3000                          
22332 35418 HL  13.6  9.9  9.2 1.48 1.35 264.00  857.0  244.0000                          
22333 35440 HL  14.4 10.9  9.4 1.54 1.41 215.00  711.0  256.0000 266.00  917.00   93.6000 
22377 35730 HL  12.2  8.3  8.9 1.46 1.34 205.00 1040.0  741.0000                          
22387 35787 HL  14.0  8.4 11.1 1.72 1.17 113.00  466.0   69.5000 137.00  468.00  240.0000 
22398 35830 HL  12.4 10.4  6.8 1.66 1.21 164.00  617.0    8.6000 162.00  572.00   13.0000 
22415 35928 HL  24.8 18.3 16.7 1.55 1.42  67.80  281.0  256.0000  54.50  254.00   46.9000 
22434 36075 HL  15.1  9.8 11.4 1.46 1.41 136.00  608.0   22.9000 127.00  625.00   81.2000 
22455 36230 HL  12.4 10.9  5.9 1.55 1.42 138.00  524.0   76.3000                          
22462 36292 HL  14.8 12.7  7.7 1.81 1.17 105.00  412.0  440.0000                          
22463 36301 HL  21.3 17.0 12.9 1.52 1.40  76.80  233.0   78.2000                          
22503 36580 HL  13.5 10.8  8.1 1.49 1.36 122.00  462.0   10.2000                          
22537 36870 HL  15.5 10.1 11.8 1.86 1.17 156.00  612.0  165.0000 167.00  802.00  207.0000 
22547 36940 HL  12.5  8.3  9.3 1.81 1.17 297.00  915.0  320.0000 236.00  729.00   32.2000 
22566 37123 HL  12.1  8.7  8.3 1.52 1.27 403.00 1130.0  117.0000 346.00 1070.00    4.3100 
22595 37354 HL  12.2 10.6  6.0 1.69 1.15 135.00  537.0   60.7000                          
22628 37630 HL  27.5 17.9 20.9 1.56 1.42  51.20  191.0    6.1000                          
22632 37648 HL  22.6 15.8 16.3 1.56 1.42  41.20  138.0   77.6000                          
22669 37907 HL  20.7 12.5 16.5 1.53 1.40  85.10  264.0   15.1000                          
22675 37956 HL  24.4 16.4 18.0 1.65 1.22 106.00  343.0   88.5000                          
22677 37971 HL  17.1 11.5 12.6 1.49 1.36 136.00  520.0  626.0000                          
22723 38377 HL  13.4  9.1  9.8 1.77 1.26 216.00  787.0  141.0000 237.00  926.00  102.0000 
22823 39167 HL  17.1 12.6 11.6 1.73 1.15 183.00  619.0   18.5000 101.00  411.00   12.2000 
22842 39282 HL  23.2 20.2 11.4 1.49 1.37  37.50  136.0   15.1000                          
22860 39377 HL  12.6 10.8  6.6 1.56 1.42 113.00  505.0   44.2000                          
22861 39392 HL  14.4 10.5  9.8 1.53 1.33 190.00  687.0  611.0000 197.00  722.00  599.0000 
22867 39430 HL  18.2 10.6 14.8 1.54 1.41  84.90  300.0  198.0000                          
22889 39606 HL  26.7 13.1 23.3 1.57 1.44  31.90  140.0   35.2000                          
22914 39767 HL  15.0 11.4  9.8 1.65 1.29 122.00  596.0  355.0000                          
22944 40041 HL  14.0 11.4  8.2 1.54 1.41 122.00  453.0  463.0000 111.00  380.00  788.0000 
22970 40278 HL  18.7 16.3  9.1 1.55 1.42  31.80  133.0   19.7000                          
22976 40312 HL  12.4  7.5 10.0 1.47 1.35 144.00  735.0    0.9310  94.60  439.00   11.4000 
23011 40549 HL  12.1  9.3  7.7 1.48 1.36 222.00  869.0   41.0000                          
23072 40995 HL  15.7 13.6  7.9 1.57 1.21  85.10  348.0  404.0000                          
23085 41117 HL  24.9 13.9 20.7 1.45 1.33  35.00  152.0   22.2000  23.10   99.40   43.3000 
23115 41376 HL  16.9 13.2 10.5 1.89 1.20 128.00  437.0  162.0000                          
23127 41430 HL  14.5 12.1  7.9 1.71 1.29 229.00  824.0  342.0000 235.00  822.00  279.0000 
23210 42008 HL  17.0 10.1 13.6 1.68 1.24 120.00  371.0  187.0000                          
23250 42252 HL  17.2 13.6 10.5 1.71 1.19  73.70  276.0    6.8100                          
23260 42307 HL  20.7 14.3 14.9 1.54 1.41  89.10  388.0   40.1000                          
23266 42354 HL  12.6 10.0  7.6 1.50 1.38 102.00  367.0   17.1000  70.20  239.00   25.5000 
23282 42464 HL  12.8  9.9  8.2 1.64 1.24 214.00  809.0  866.0000                          
23288 42498 HL  15.2 10.3 11.2 1.45 1.33 230.00  679.0  304.0000                          
23297 42544 HL  24.0 16.9 17.0 1.47 1.35 100.00  314.0  251.0000                          
23305 42612 HL  12.3  8.9  8.4 1.54 1.25 267.00  918.0  494.0000                          
23364 43024 HL  12.1  8.5  8.7 1.45 1.33 279.00  906.0  215.0000                          
23388 43180 HL  13.0  9.1  9.3 1.73 1.15 338.00  921.0  280.0000                          
23414 43419 HL  18.7 10.9 15.3 1.50 1.31  66.00  287.0   25.2000                          
23430 43533 HL  13.5 10.2  8.8 1.56 1.23 238.00  783.0  509.0000 167.00  619.00  356.0000 
23463 43761 HL  12.8  8.2  9.9 1.73 1.13 174.00  787.0   14.1000 153.00  900.00   50.0000 
23467 43774 HL  23.3 17.9 14.9 1.45 1.33  59.80  214.0   25.7000                          
23475 43857 HL  49.4 33.9 36.0 1.52 1.39   7.48   43.8   42.1000                          
23556 44407 HL  20.3 14.7 14.0 1.45 1.31 125.00  478.0  195.0000  55.40  239.00  412.0000 
23562 44434 HL  13.2  9.3  9.4 1.45 1.33 222.00  764.0   88.1000                          
23578 44527 HL  14.1  7.9 11.7 1.54 1.25 285.00  843.0  315.0000                          
23618 44858 HL  18.9 14.8 11.8 1.57 1.34  61.40  245.0  159.0000                          
23639 44975 HL  12.8  9.7  8.4 1.57 1.35 159.00  606.0  145.0000 107.00  386.00  192.0000 
23669 45243 HL  14.4 11.3  8.9 1.64 1.24 107.00  460.0   40.1000 115.00  613.00   88.8000 
23685 45345 HL  12.7 11.3  5.8 1.49 1.38 130.00  574.0   35.1000                          
23686 45359 HL  12.4  9.6  7.7 1.46 1.34 196.00  785.0  737.0000                          
23723 45580 HL  14.6 10.6 10.0 1.51 1.29 107.00  554.0   22.6000  68.40  280.00    5.3900 
23739 45696 HL  14.2  7.7 11.9 1.64 1.23 108.00  429.0  299.0000  99.00  432.00  435.0000 
23812 46125 HL  20.8 12.1 16.9 1.51 1.38  62.60  290.0   83.4000                          
23827 46217 HL  23.4 17.2 15.9 1.56 1.43  49.40  257.0   87.1000                          
23828 46222 HL  15.0  8.6 12.3 1.44 1.32 117.00  400.0   39.7000                          
23845 46342 HL  12.6  9.3  8.5 1.53 1.27 213.00  895.0   81.0000                          
23881 46618 HL  12.6  8.4  9.5 1.71 1.19 181.00  924.0  125.0000 322.00 1390.00    1.0600 
23892 46705 HL  15.3 11.8  9.7 1.54 1.26 110.00  485.0  251.0000                          
23899 46759 HL  18.9 13.3 13.5 1.54 1.41  62.30  209.0  103.0000  45.80  164.00   68.1000 
23906 46811 HL  21.6 15.3 15.2 1.52 1.39  88.60  347.0  125.0000                          
23942 47093 HL  17.1 10.9 13.1 1.49 1.36 103.00  410.0   95.5000  63.50  262.00   33.5000 
23944 47116 HL  12.5 10.3  7.2 1.52 1.39 161.00  563.0  523.0000                          
23951 47191 HL  33.0 19.8 26.4 1.73 1.14  25.90  112.0   19.5000                          
23959 47248 HL  17.9 14.5 10.4 1.72 1.17  62.40  262.0    9.5200                          
23974 47407 HL  18.0 14.3 10.9 1.71 1.19  86.30  306.0   23.2000  99.50  329.00   68.5000 
24000 47636 HL  16.7 11.7 12.0 1.57 1.28  88.20  321.0    2.8500                          
24018 47793 HL  14.4 12.1  7.8 1.68 1.34 163.00  769.0  111.0000 143.00  704.00   41.5000 
24022 47832 HL  15.5 10.9 11.1 1.63 1.17 265.00  749.0    6.9800                          
24024 47846 HL  15.6 12.6  9.3 1.45 1.33 103.00  376.0  367.0000                          
24031 47914 HL  15.7 12.5  9.4 1.44 1.32 110.00  396.0  150.0000                          
24077 48189 HL  20.9 13.8 15.6 1.54 1.45  63.10  266.0   18.3000                          
24139 48664 HL  16.4 12.6 10.5 1.51 1.38 175.00  581.0  289.0000                          
24168    32 HL  14.7  9.7 11.1 1.65 1.38 160.00  651.0  207.0000 146.00  686.00  155.0000 
24169    35 HL  16.3 12.8 10.1 1.58 1.45  88.00  387.0   14.4000                          
24232   556 HL  15.3 11.6  9.9 1.79 1.32 233.00  688.0   87.8000 226.00  673.00  165.0000 
24238   638 HL  34.2 25.1 23.2 1.61 1.47  45.10  184.0   31.2000                          
24365  1870 HL  13.3  8.8  9.9 1.75 1.40 116.00  567.0  139.0000                          
24372  1914 HL  15.2  9.3 12.0 1.75 1.31 159.00  655.0  615.0000                          
24483  2936 HL  14.7 10.2 10.5 1.68 1.42 195.00  772.0  116.0000                          
24578  3839 HL  21.0 16.6 12.9 1.70 1.38  53.40  241.0  413.0000  54.20  292.00  434.0000 
24613  4199 HL  19.5 15.1 12.5 1.63 1.49  70.30  378.0   63.7000                          
24615  4212 HL  13.0  8.2 10.1 1.76 1.37 266.00  887.0  201.0000 217.00  718.00   40.1000 
24672  4784 HL  15.1 11.5  9.7 1.89 1.22 120.00  570.0  324.0000                          
24688  4999 HL  12.7  9.0  9.0 1.67 1.43 226.00  894.0  338.0000                          
24736  5438 HL  14.0  8.9 10.8 1.61 1.47 140.00  634.0  257.0000  96.70  401.00  180.0000 
24763  5705 HL  12.4 10.1  7.1 1.59 1.45 167.00  600.0  127.0000                          
24838  6382 HL  17.5 15.2  8.6 1.82 1.25 158.00  644.0  384.0000 197.00  817.00  128.0000 
24888  6806 HL  12.4  9.4  8.0 1.57 1.44 225.00  849.0   24.7000 231.00  869.00   41.1000 
24965  7564 HL  21.3 16.4 13.6 1.62 1.48  55.40  248.0  192.0000  48.50  165.00  146.0000 
25088  8687 HL  19.2 12.3 14.7 1.60 1.46  88.40  323.0   84.2000  66.20  272.00   26.0000 
25206  9711 HL  14.7  9.7 11.0 1.62 1.48 200.00  743.0  542.0000                          
25208  9718 HL  14.3 11.2  8.9 1.70 1.46 188.00  754.0   37.0000                          
25389 11435 HL  21.7 13.3 17.1 1.60 1.46  49.50  223.0   55.6000                          
25410 11602 HL  14.3 10.9  9.2 1.63 1.49 232.00  730.0 2020.0000                          
25411 11639 HL  29.5 21.1 20.7 1.58 1.45  69.30  229.0   28.9000                          
25479 12386 HL  16.6 11.2 12.2 1.57 1.44 165.00  557.0  250.0000                          
25665 14226 HL  12.9  7.0 10.9 1.76 1.38 181.00  818.0   81.9000 171.00  670.00  179.0000 
25757 15059 HL  16.7 14.2  8.6 1.64 1.40  97.60  334.0 1700.0000                          
25825 15727 HL  12.6  7.1 10.4 1.57 1.44 176.00  831.0  865.0000 220.00 1060.00  156.0000 
25846 15910 HL  15.6 10.2 11.8 2.00 1.16 127.00  584.0  131.0000 123.00  636.00  122.0000 
25853 16005 HL  17.5 15.2  8.8 1.58 1.45  87.50  312.0   15.2000                          
25926 16737 HL  13.8 10.7  8.7 1.63 1.49 198.00  635.0   74.4000 128.00  429.00   18.8000 
25947 16934 HL  12.1 10.0  6.9 1.61 1.47 190.00  635.0  338.0000 171.00  526.00  248.0000 
25968 17163 HL  19.1 14.6 12.3 1.60 1.46 144.00  382.0   75.7000                          
26092 18287 HL  18.0 14.8 10.2 1.75 1.39 105.00  322.0  199.0000                          
26108 18489 HL  14.1  9.5 10.5 1.59 1.46 224.00  830.0  280.0000 149.00  749.00  217.0000 
26455 21711 HL  13.8 11.2  8.0 1.63 1.41 129.00  485.0  154.0000  97.10  386.00   86.1000 
26464 21768 HL  19.0 12.0 14.7 1.59 1.45  75.70  311.0   12.0000                          
26489 21978 HL  18.6 14.0 12.2 1.58 1.45 129.00  472.0  234.0000 172.00  611.00   61.4000 
26698 24329 HL  26.8 20.9 16.9 1.75 1.30  52.50  158.0   52.2000                          
26802 25093 HL  17.1 11.0 13.1 1.61 1.47 140.00  543.0  150.0000  79.20  444.00   25.7000 
26870 25696 HL  22.7 17.7 14.2 1.60 1.46  45.10  195.0    7.8400  46.20  202.00    5.8500 
26879 25782 HL  15.1 13.6  6.4 1.61 1.44 120.00  462.0  258.0000                          
26882 25803 HL  12.1  8.0  9.0 1.80 1.41 199.00  709.0  162.0000 120.00  419.00  133.0000 
26920 26141 HL  28.5 16.3 23.4 1.64 1.50  41.50  156.0   15.4000                          
27149 28478 HL  18.6 11.1 14.9 1.63 1.49  71.20  309.0  113.0000                          
27159 28546 HL  12.4  9.8  7.5 1.59 1.46 180.00  694.0   50.9000                          
27174 28675 HL  12.2  8.2  9.1 1.79 1.32 223.00  903.0 1010.0000                          
27232 29249 HL  12.7  8.4  9.5 1.63 1.49 246.00  901.0   35.4000                          
27234 29273 HL  25.3 21.4 13.4 1.79 1.32  58.10  182.0    4.7600  45.10  145.00    7.1500 
27344 30241 HL  29.5 22.1 19.5 1.65 1.51  64.80  254.0   15.3000  35.70  195.00   64.4000 
27371 30421 HL  12.0  8.3  8.7 1.67 1.52 359.00 1060.0  448.0000 164.00  743.00  296.0000 
27544 32150 HL  20.0  6.4 19.0 1.57 1.48  49.50  187.0  311.0000                          
27684 33372 HL  12.7  8.4  9.5 1.63 1.41 211.00  917.0  734.0000                          
27685 33382 HL  16.8 12.1 11.6 1.69 1.48 193.00  619.0  178.0000                          
27728 33779 HL  12.9  8.5  9.6 1.83 1.25 259.00  903.0   66.3000                          
27786 34401 HL  14.0  8.3 11.3 1.75 1.31 112.00  402.0   47.2000  58.40  200.00   31.0000 
27908 35647 HL  14.0 10.0  9.9 1.78 1.34 232.00  803.0  321.0000 251.00  900.00  211.0000 
27937 35980 HL  13.9  9.8  9.8 1.78 1.34  77.50  251.0   38.6000  60.20  197.00   61.2000 
28030 36765 HL  18.4 11.8 14.1 1.65 1.38  78.30  340.0  159.0000                          
28083 37210 HL  12.1  9.8  7.1 1.62 1.42 256.00  990.0   49.5000 231.00  887.00   68.2000 
28205 38279 HL  20.9 15.9 13.6 1.63 1.49  55.10  278.0   95.8000                          
28230 38505 HL  12.0  8.5  8.5 1.66 1.44 236.00  869.0  923.0000                          
28281 39009 HL  13.0  8.3  9.9 1.60 1.46 181.00  792.0  107.0000 161.00  638.00  136.0000 
28368 39875 HL  18.3 12.9 12.9 1.71 1.37 151.00  492.0  739.0000                          
28370 39881 HL  12.8  9.4  8.7 1.75 1.30 207.00  808.0   68.0000                          
28405 40212 HL  26.0 17.7 19.0 1.64 1.49  61.90  262.0   25.4000                          
28553 41627 HL  13.7 12.7  5.1 2.24 1.10  94.10  353.0   16.0000  65.80  246.00   29.9000 
28563 41748 HL  17.3  7.7 15.4 1.62 1.48  73.90  285.0    9.7400  58.40  225.00    2.4500 
28586 41954 HL  12.9  8.8  9.4 1.58 1.44 263.00  901.0  172.0000 139.00  534.00  182.0000 
28627 42287 HL  15.1 12.2  9.0 1.68 1.42 134.00  461.0  137.0000                          
28645 42449 HL  14.8 10.8 10.1 1.66 1.37 194.00  667.0  628.0000                          
28683 42746 HL  33.3 25.7 21.2 1.60 1.46  34.50  106.0   33.7000  30.10   95.30   44.7000 
28700 42948 HL  16.8  8.3 14.6 1.60 1.46  79.80  302.0  295.0000                          
28823 44101 HL  16.1  7.6 14.1 2.05 1.16 112.00  348.0   73.0000  83.10  273.00   40.1000 
28840 44242 HL  12.0  6.8  9.9 1.63 1.49 280.00  978.0  685.0000 334.00 1120.00  449.0000 
28861 44399 HL  23.6 14.2 18.8 1.80 1.40  72.10  232.0  233.0000  58.00  226.00   83.9000 
28907 45006 HL  13.0  7.8 10.4 2.03 1.26 158.00  755.0    3.2700                          
29014 45821 HL  14.1 13.3  4.7 1.61 1.44 107.00  390.0    6.0700                          
29148 47091 HL  13.5 10.7  8.2 1.61 1.47 138.00  524.0   42.3000                          
29157 47239 HL  30.3 24.0 18.5 1.61 1.44  30.30  139.0   79.7000  30.40  142.00   68.9000 
29176 47413 HL  21.3 15.5 14.7 1.84 1.33 106.00  409.0  240.0000                          
29277 48223 HL  16.6 11.1 12.4 1.65 1.38 201.00  648.0    4.1700                          
29304 48540 HL  14.7  9.7 11.1 1.62 1.42 271.00  850.0 1250.0000 108.00  575.00  663.0000 


==> 2015_inj.txt <==
Title: The First Two Years of Electromagnetic Follow-Up with
       Advanced LIGO and Virgo
Authors: Singer L.P., Price L.R., Farr B., Urban A.L., Pankow C., Vitale S.,
         Veitch J., Farr W.M., Hanna C., Cannon K., Downes T., Graff P.,
         Haster C., Mandel I., Sidery T., Vecchio A.
Table: Simulated BNS signals for 2015 scenario
================================================================================
Byte-by-byte Description of file: datafile2.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label           Explanations
--------------------------------------------------------------------------------
   1-  5 I5     ---       coinc-event-id  Detection ID (1)
   7- 11 I5     ---       simulation-id   Simulation ID (2)
  13- 23 F11.5  d         MJD             MJD of simulated signal (3)
  25- 29 F5.1   deg       RAdeg           Right Ascension; decimal degrees (J2000)
  31- 35 F5.1   deg       DEdeg           Declination; decimal degrees (J2000)
  37- 39 I3     deg       inclination     Binary orbital inclination angle
  41- 43 I3     deg       polarization    Polarization angle (4)
  45- 47 I3     deg       coa-phase       Orbital phase at coalescence
  49- 51 I3     Mpc       distance        Distance
  53- 56 F4.2   solMass   mass1           Mass of binary component 1
  58- 61 F4.2   solMass   mass2           Mass of binary component 2
  63- 67 F5.2   ---       spin1x          Spin of binary component 1, x-axis
  69- 73 F5.2   ---       spin1y          Spin of binary component 1, y-axis
  75- 79 F5.2   ---       spin1z          Spin of binary component 1, z-axis
  81- 85 F5.2   ---       spin2x          Spin of binary component 2, x-axis
  87- 91 F5.2   ---       spin2y          Spin of binary component 2, y-axis
  93- 97 F5.2   ---       spin2z          Spin of binary component 2, z-axis
--------------------------------------------------------------------------------
Note (1): Identifier for detection candidate. This is the same value as the
          coinc_event_id column in the GSTLAL output database and the OBJECT
          cards in sky map FITS headers, with the 'coinc_event:coinc_event_id:'
          prefix stripped.
Note (2): Identifier for simulated signal. This is the same value as the
          simulation_id column in the GSTLAL output database, with the
          'sim_inspiral:simulation_id:' prefix stripped.
Note (3): Time of arrival at geocenter of gravitational waves from last stable
          orbit.
Note (4): According to convention in Appendix B of Anderson et al. (2001).
--------------------------------------------------------------------------------
 1087  5384 55435.60552 216.4 -77.7  46 105 315  43 1.23 1.21 -0.01 -0.00  0.00  0.00  0.03  0.01 
10116   699 55429.85759 223.9  51.3  40 333 108  41 1.34 1.23  0.00  0.03 -0.01  0.01  0.03  0.02 
10148   899 55430.10310  99.9 -30.8  26 349 118  84 1.25 1.36 -0.04 -0.01 -0.01  0.01  0.00 -0.00 
10184  1135 55430.39264 168.9   9.0 149 162 342  57 1.24 1.43 -0.03 -0.01 -0.00 -0.00 -0.03 -0.02 
10202  1243 55430.52510 227.5 -51.7  48  27 266  61 1.25 1.33 -0.01 -0.00 -0.04 -0.01 -0.01 -0.00 
10206  1281 55430.57162  64.9  42.2  38 324 254  72 1.43 1.20  0.03 -0.00  0.01  0.01  0.00 -0.01 
10389  2608 55432.19976 106.1  16.7 153 305 215  46 1.36 1.35  0.00 -0.00 -0.00 -0.01  0.00  0.01 
10405  2704 55432.31749 345.2  58.7  34 201 289  87 1.30 1.32  0.01 -0.01 -0.01  0.03  0.03 -0.02 
10458  3015 55432.69913 277.7 -19.8 176 327 115  68 1.43 1.30  0.01  0.04 -0.00  0.03 -0.00  0.00 
10478  3123 55432.83168 121.0  70.4 155  81 307  77 1.46 1.23 -0.00 -0.00 -0.01  0.01 -0.02  0.01 
10498  3249 55432.98609  77.8 -25.9 145 110 141  83 1.31 1.31  0.02  0.02  0.01  0.01  0.02 -0.02 
10529  3423 55433.19954 165.7  66.1 128 162  86  39 1.24 1.31 -0.01 -0.05  0.00  0.03  0.03 -0.00 
10690  4407 55434.40675  37.1  33.3  26 184  58  86 1.40 1.24 -0.02 -0.04  0.01  0.00  0.02  0.03 
10697  4463 55434.47564  63.8  70.8  52 107 203  47 1.29 1.27 -0.03  0.00  0.00  0.01  0.03  0.01 
10763  4910 55435.02392 217.1  30.4 123  80 280  43 1.29 1.37  0.01  0.02 -0.01  0.02  0.03 -0.02 
10802  5122 55435.28398  59.4  24.5  47  55 246  40 1.37 1.30  0.02 -0.02  0.03  0.01  0.02  0.04 
10805  5131 55435.29503 183.8 -22.4 155 190 357  85 1.32 1.42 -0.01 -0.00 -0.01  0.00 -0.00 -0.04 
10847  5439 55435.67299 297.6 -76.2  48 303 135  37 1.40 1.25 -0.03  0.00  0.02  0.00 -0.00 -0.00 
10899  5856 55436.18451 272.2  13.4  47 208 314  43 1.38 1.36 -0.04 -0.02 -0.01  0.00 -0.00 -0.00 
10934  6060 55436.43479 337.0 -23.6 141 191 162  23 1.29 1.23 -0.01 -0.01 -0.00  0.02 -0.01  0.01 
10968  6262 55436.68262 139.8  11.1  33 357 346 103 1.51 1.22  0.04 -0.01 -0.03  0.01  0.00  0.00 
10993  6433 55436.89246  26.1  15.0 170 291  31  75 1.29 1.46 -0.01  0.01 -0.01  0.02  0.00 -0.01 
10999  6490 55436.96243 359.6 -31.1  45  38 299  47 1.21 1.50  0.03 -0.01  0.02 -0.00 -0.00 -0.00 
11012  6583 55437.07654 310.7  59.4  48 282  25  41 1.27 1.25  0.00  0.00  0.00 -0.04 -0.02 -0.02 
11029  6668 55437.18066 141.0 -11.1  30  18 106  60 1.29 1.26  0.02 -0.04  0.01  0.01  0.00 -0.00 
11034  6694 55437.21267 200.3 -48.7  54 229 316  44 1.22 1.29  0.00 -0.00 -0.05 -0.00 -0.01  0.01 
11058  6852 55437.40661 250.7 -52.2  32  62 222  71 1.42 1.24  0.01 -0.00  0.01  0.00  0.00 -0.00 
11118  7327 55437.98937 288.1 -54.0 150 134 201  42 1.32 1.35 -0.00 -0.00  0.00 -0.00 -0.00 -0.00 
11165  7569 55438.28608 169.2 -51.4 143 222 281  47 1.26 1.24 -0.00  0.00 -0.00  0.02 -0.03  0.03 
11178  7682 55438.42470  29.7  46.3 140 115 114  78 1.42 1.32 -0.01  0.03  0.01 -0.01 -0.02 -0.02 
11196  7800 55438.56948  35.8  67.6  58  22 166  27 1.31 1.26 -0.01  0.00 -0.01  0.02 -0.01  0.01 
11252  8237 55439.10575 281.5  53.4  83 351 205  53 1.42 1.24  0.02  0.01  0.02 -0.01  0.00  0.02 
11269  8313 55439.19888 258.2  53.1 114  65 153  40 1.49 1.23 -0.00 -0.00 -0.02 -0.02 -0.03 -0.02 
11291  8441 55439.35596 120.8 -66.2  17 102 128  65 1.46 1.22  0.01 -0.04  0.02  0.01  0.01  0.00 
11298  8484 55439.40869   3.3  22.3  97  19 247  18 1.39 1.29  0.00 -0.00  0.00 -0.01  0.01  0.01 
11321  8669 55439.63571 269.3 -24.8  85  18 208  45 1.24 1.51 -0.00  0.00  0.00 -0.00  0.00  0.00 
11327  8709 55439.68466 333.4  19.9  53  63  95  12 1.48 1.22  0.03  0.03  0.01  0.01  0.01  0.04 
11337  8817 55439.81730 191.1  23.1  73 165 346  25 1.26 1.41  0.01  0.02 -0.02  0.00  0.01 -0.02 
11366  8983 55440.02102 232.7  -2.1  66 205 204  32 1.33 1.28  0.01  0.02  0.01  0.01 -0.01  0.04 
11372  9050 55440.10312 296.7  -5.5  61   1 169  33 1.29 1.38  0.01  0.00  0.01 -0.01  0.04 -0.01 
11380  9084 55440.14485  62.4 -18.9 158 128 197  40 1.23 1.42 -0.00 -0.04 -0.03 -0.04 -0.00 -0.02 
11451  9572 55440.74360 242.1 -64.6 162 101 239  24 1.25 1.29  0.00 -0.00  0.01 -0.01 -0.02 -0.01 
11464  9632 55440.81723 335.2  -3.5 132 151 342  27 1.27 1.30 -0.00 -0.00  0.00 -0.00  0.02 -0.00 
11502  9836 55441.06740  34.7 -62.7  36  75 226  59 1.22 1.34  0.00  0.02  0.04 -0.00 -0.01 -0.00 
11527  9986 55441.25151 159.3 -24.5  19 310 147  77 1.31 1.34  0.01  0.01 -0.00  0.04  0.00  0.01 
11533 10053 55441.33368 141.7   1.1  74  40 228  26 1.26 1.26  0.01  0.01 -0.02  0.04 -0.01  0.02 
11535 10080 55441.36670 211.1 -56.2 148 128 358  83 1.36 1.37 -0.01 -0.00 -0.00 -0.00  0.00 -0.00 
11546 10134 55441.43296 108.3 -69.0  22 309 157  14 1.26 1.21 -0.00 -0.01  0.00 -0.02 -0.02  0.00 
11555 10168 55441.47470 252.7 -33.6  59 133 104  36 1.37 1.20 -0.01  0.00 -0.04  0.00 -0.01 -0.05 
11634 10740 55442.17641  95.7 -20.6 126 154 254  43 1.29 1.25  0.02  0.01  0.00  0.02  0.01 -0.01 
11718 11242 55442.79249 320.8   0.2 166   7 320  34 1.21 1.45 -0.01 -0.00  0.00 -0.00  0.00 -0.02 
11746 11391 55442.97527 230.0  52.5 156  10 161  99 1.26 1.20  0.00  0.02 -0.00 -0.03 -0.00 -0.00 
11762 11483 55443.08800   5.2  47.4 170 256 320  56 1.49 1.20 -0.00  0.04  0.01  0.00  0.01  0.00 
11774 11560 55443.18262 326.0  29.7 131 214 220  72 1.45 1.29 -0.02  0.00  0.00  0.01  0.01  0.00 
11806 11778 55443.44993  56.0  -6.7  32 262  99  78 1.37 1.34 -0.02  0.03  0.01 -0.01  0.03 -0.04 
11821 11868 55443.56046 206.0 -63.6  13 255  53  75 1.53 1.21  0.00  0.01  0.02  0.00 -0.00  0.02 
11851 12101 55443.84636 281.0   6.1  39 355 360  31 1.27 1.33 -0.00  0.00  0.00 -0.03 -0.01  0.04 
11867 12238 55444.01434  28.0 -15.7  55 217 302  45 1.22 1.51 -0.01 -0.00 -0.00  0.03  0.01 -0.04 
11899 12489 55444.32221 262.6 -72.7 145 187 288  36 1.28 1.40 -0.03  0.03 -0.00  0.01 -0.01 -0.02 
11904 12529 55444.37132 272.4 -46.9 129 188  29  41 1.20 1.55 -0.00 -0.00 -0.02  0.04  0.03 -0.02 
11929 12749 55444.64132 126.5  26.4  43 306  76  71 1.41 1.27  0.03  0.03 -0.01  0.01  0.00  0.00 
11949 12885 55444.80805  22.3  32.2   6 121 206  56 1.27 1.41 -0.02 -0.02 -0.04  0.02 -0.02 -0.00 
11966 12974 55444.91722 208.9  35.5  43 332 224  65 1.50 1.25  0.03 -0.02 -0.01  0.00 -0.00 -0.01 
12047 13486 55445.54547 317.1 -62.7 165 207 195  57 1.45 1.23  0.00  0.00 -0.00  0.01 -0.02 -0.03 
12072 13679 55445.78232  84.8 -28.1 161 280  20  36 1.22 1.34  0.00 -0.00  0.00  0.01 -0.01 -0.00 
12076 13688 55445.79315 344.9 -59.8 149 164  16 115 1.23 1.51 -0.03  0.01  0.02 -0.03 -0.02 -0.02 
12095 13760 55445.88162 131.3 -19.5  37  88  68  39 1.53 1.20  0.03 -0.02  0.02  0.01 -0.01  0.01 
12102 13805 55445.93692 337.1 -19.0 171 182  85  49 1.29 1.41 -0.01 -0.01 -0.00 -0.01 -0.03 -0.02 
12141 14075 55446.26806 199.9  58.2  26 194  62  41 1.36 1.37  0.01  0.02  0.02 -0.00 -0.00  0.00 
12157 14179 55446.39568 286.2 -23.4 158  45 189  36 1.21 1.40 -0.01  0.03  0.02 -0.00  0.01 -0.01 
12170 14245 55446.47660  11.8  49.9 105  35  90  48 1.22 1.45  0.01  0.02  0.02 -0.04 -0.01  0.00 
12190 14434 55446.70850 356.8 -48.6  22 159  28  84 1.34 1.40  0.01  0.00  0.01  0.00  0.03 -0.01 
12225 14620 55446.93679  24.1 -34.1  76  21 192  44 1.49 1.24  0.00 -0.00 -0.01  0.02  0.00  0.01 
12280 15025 55447.43350  40.6  26.9 121 300 351  31 1.22 1.37 -0.00 -0.04 -0.00 -0.02 -0.04  0.01 
12286 15084 55447.50585 323.3 -42.9 131 234 350  27 1.23 1.28 -0.01  0.00  0.02 -0.01 -0.01  0.01 
12300 15182 55447.62611 217.4  26.0  30 115 254  34 1.40 1.25  0.02  0.00 -0.04 -0.01  0.02 -0.04 
12365 15668 55448.22243 288.9  10.3  42 267 105  39 1.22 1.33 -0.02 -0.01  0.03  0.03 -0.01  0.02 
12373 15716 55448.28137 164.7 -78.0 146 225 238  64 1.34 1.27 -0.00  0.04  0.01 -0.02  0.02  0.01 
12377 15740 55448.31086 358.7  23.7  93 256  92  25 1.24 1.38 -0.00  0.04  0.01  0.03 -0.02  0.01 
12473 16275 55448.96708  97.6  15.3 113 277  35  24 1.27 1.31  0.00 -0.00 -0.00 -0.03 -0.02 -0.00 
12547 16763 55449.56595  54.9  48.1  52  94 276  62 1.31 1.27  0.01 -0.01 -0.04  0.00 -0.00  0.01 
12569 16886 55449.71682  95.0  18.5 165 322 110  62 1.37 1.29  0.01 -0.01  0.02 -0.02  0.01  0.02 
12581 16994 55449.84929  28.5 -10.3 134 149  59  59 1.30 1.30  0.01 -0.02  0.01 -0.00  0.04  0.01 
12613 17241 55450.15223  60.3 -13.0  39 207 298  48 1.49 1.21  0.00 -0.00 -0.00  0.03 -0.01 -0.01 
12635 17365 55450.30435  70.4 -65.1 116 201 167  38 1.50 1.21 -0.00  0.01 -0.03  0.00 -0.01  0.01 
12690 17662 55450.66882  85.8  -0.9 147   4  58  56 1.31 1.37 -0.01  0.01 -0.01 -0.02 -0.01 -0.02 
12696 17715 55450.73371 284.9 -60.1 156 111  39  34 1.30 1.42  0.01 -0.02 -0.03 -0.00 -0.01  0.00 
12715 17899 55450.95960 210.1 -10.0 129  33 307  47 1.31 1.26  0.01  0.01  0.01  0.04  0.01 -0.03 
12718 17909 55450.97179 254.6  26.5 147 133 278  75 1.50 1.24  0.00 -0.01 -0.00  0.02  0.00  0.02 
12748 18115 55451.22452 224.5 -83.4  43 229  68  42 1.23 1.29 -0.01  0.01  0.02  0.02 -0.00 -0.01 
12798 18531 55451.73479 169.5  45.2 153 128  74  85 1.21 1.30  0.02 -0.01  0.04  0.01 -0.03 -0.00 
12903 19238 55452.60226 244.5   2.3  80 293 101  30 1.41 1.30  0.00  0.00 -0.03  0.01 -0.00 -0.01 
12932 19420 55452.82550 222.1  31.2  36 159 329  71 1.28 1.34  0.00 -0.00  0.00  0.02 -0.02 -0.02 
12943 19526 55452.95566  17.8 -74.7  80 224 334  28 1.21 1.38 -0.01  0.01  0.00  0.01 -0.03  0.02 
13017 20030 55453.57406 110.4  62.3 165 241  34  50 1.26 1.31 -0.02  0.02  0.04 -0.00  0.01  0.01 
13118 20866 55454.59969 103.6  29.8 154  63 300 106 1.45 1.25 -0.00  0.01 -0.03  0.01  0.00 -0.02 
13177 21230 55455.04612  46.5 -47.5  52 246 208  59 1.31 1.41 -0.01 -0.03 -0.04 -0.02  0.01  0.02 
13229 21528 55455.41187 255.8  -9.8  28 336  14  60 1.42 1.23 -0.01  0.03 -0.04 -0.01  0.04  0.03 
13315 22053 55456.05598  12.1 -86.3  76 189 140  22 1.33 1.42  0.03  0.00 -0.00  0.01 -0.00 -0.01 
13336 22182 55456.21419 116.4 -69.5 126 344  92  44 1.30 1.21  0.00 -0.01  0.00 -0.02 -0.00  0.03 
13343 22217 55456.25719 186.2  42.7 156 144 295  25 1.24 1.42 -0.01 -0.03 -0.03  0.00  0.01 -0.02 
13358 22330 55456.39583  46.8  41.2 137 125 171  46 1.35 1.22 -0.00  0.02  0.02  0.01  0.00  0.00 
13380 22468 55456.56508 209.2 -53.7  30 170 113  57 1.43 1.20 -0.02  0.04  0.02  0.00 -0.00 -0.00 
13413 22691 55456.83862 149.2  31.8  22 214  58  84 1.48 1.25  0.04  0.00  0.00  0.00 -0.01 -0.01 
13432 22768 55456.93306 268.9  35.9  33   5  79  70 1.26 1.28 -0.02  0.04 -0.01 -0.01 -0.01 -0.01 
13454 22886 55457.07777  98.2 -20.4  19 210 164  73 1.40 1.22  0.00  0.00  0.00  0.00 -0.00  0.00 
13457 22889 55457.08144  68.8 -64.3  38 267 246  78 1.48 1.21 -0.03 -0.03  0.01 -0.02  0.02  0.01 
13461 22908 55457.10483  74.9  12.6 173  15 151  17 1.22 1.32 -0.01  0.01 -0.02  0.00 -0.01  0.01 
13467 22964 55457.17360 295.7  35.6  35  26 125  90 1.31 1.40 -0.00  0.00  0.04 -0.00 -0.01  0.00 
13478 22998 55457.21530 231.5 -36.1  26 326 241  37 1.37 1.34  0.01 -0.01 -0.00 -0.00 -0.00  0.00 
13482 23025 55457.24827  45.5 -84.8 163 250  33  62 1.22 1.52  0.01 -0.01  0.01 -0.01  0.01 -0.01 
13501 23119 55457.36378  78.7  69.2 129 321   1  19 1.38 1.21 -0.02 -0.03  0.01  0.01 -0.00 -0.00 
13556 23493 55457.82244 201.8   8.1 131  52 306  48 1.34 1.30 -0.00  0.00  0.01  0.02 -0.03 -0.03 
13568 23622 55457.98087  79.5   8.5 103 354 231  28 1.34 1.28 -0.00  0.00 -0.00 -0.01 -0.04  0.01 
13569 23630 55457.99059 274.9  36.6  49 331  52  26 1.28 1.41 -0.00 -0.02 -0.02  0.03 -0.04  0.01 
13630 24015 55458.46295 298.8 -46.8  44 105  70  40 1.25 1.37  0.01 -0.01  0.00  0.00  0.01 -0.02 
13681 24312 55458.82732  35.3  11.3  53  64 157  21 1.33 1.26 -0.02  0.02  0.00 -0.00 -0.00 -0.00 
13817 25256 55459.98540 350.0  19.8 125 229 180  42 1.43 1.30 -0.01 -0.03 -0.04  0.01  0.03  0.01 
13918 25891 55460.76460 335.2 -15.1 156 255 294  57 1.26 1.41  0.01 -0.00 -0.01  0.02  0.01 -0.01 
13972 26216 55461.16337 112.8 -23.5  89 228 328  50 1.47 1.27 -0.00 -0.00  0.00  0.03  0.02  0.02 
14010 26563 55461.58891 102.3  39.9 149 211   3  45 1.34 1.27  0.01 -0.04  0.01  0.04 -0.02 -0.02 
14011 26565 55461.59147 108.9  28.4  10  20  90 102 1.42 1.23 -0.02  0.01  0.03  0.00 -0.00 -0.00 
14012 26573 55461.60121 113.3  43.3 152  51  54  77 1.40 1.35  0.02 -0.01 -0.00  0.04  0.00 -0.03 
14030 26669 55461.71898 219.3  14.9  55 336 273  28 1.38 1.24 -0.02  0.00 -0.02 -0.00 -0.00 -0.03 
14065 26927 55462.03547 191.7  42.6 158 344 170  54 1.26 1.22  0.01  0.04  0.01  0.01 -0.01 -0.01 
14077 27025 55462.15574 340.2  -5.2 117 150 236  48 1.30 1.38 -0.00 -0.00 -0.00  0.01 -0.01  0.01 
14219 27962 55463.30542 174.7 -13.1 175 157 126  67 1.28 1.25  0.01 -0.00  0.01 -0.00  0.03  0.00 
14241 28074 55463.44270  68.2  40.7 109 254 344  51 1.23 1.40  0.01 -0.00 -0.04 -0.01  0.01 -0.01 
14243 28127 55463.50781 236.6 -37.6 141  25 128  81 1.37 1.27 -0.02 -0.02  0.02  0.01  0.02 -0.03 
14244 28129 55463.51015 235.2 -11.7 148 118 332  66 1.29 1.38 -0.01  0.01  0.01 -0.00 -0.00 -0.00 
14246 28135 55463.51762 126.0  77.4  72 188 202  47 1.32 1.34 -0.02  0.02 -0.00  0.00 -0.00 -0.00 
14251 28191 55463.58628 227.4 -11.1 140 125  20  40 1.51 1.24 -0.02  0.01 -0.00  0.00  0.01 -0.01 
14263 28266 55463.67825 208.2 -48.8  37 132 253  33 1.25 1.33 -0.01  0.02  0.00  0.02  0.02 -0.00 
14323 28646 55464.14454  87.0 -65.1  16  30 246  72 1.25 1.37 -0.01 -0.01 -0.02 -0.03  0.01  0.00 
14326 28651 55464.15054 300.9  13.8  20 107 301  59 1.33 1.36  0.01  0.01  0.03 -0.01  0.02  0.00 
14336 28703 55464.21435 341.8  59.9  57  18 265  49 1.33 1.38  0.02 -0.01 -0.00 -0.00  0.00  0.00 
14404 29117 55464.72236 288.6 -20.6  15 197 180  55 1.29 1.38  0.00 -0.01 -0.01  0.04 -0.02  0.01 
14466 29581 55465.29156 294.0  28.1 137 304  60  34 1.28 1.20 -0.01  0.01 -0.01 -0.00 -0.01  0.01 
14537 30074 55465.89642  42.6 -62.1  37 233 296  72 1.30 1.27  0.00 -0.00 -0.00  0.00  0.01 -0.00 
14605 30472 55466.38467 277.0 -63.2  20  72 199  26 1.34 1.37  0.03  0.02  0.02  0.01  0.00  0.00 
14629 30611 55466.55525 104.4  57.2 170  92 162  62 1.24 1.46  0.00 -0.02  0.02  0.03  0.03  0.02 
14631 30639 55466.58965 108.5  16.1 177 133 329 102 1.32 1.28 -0.03  0.01  0.02  0.02 -0.03 -0.00 
14689 30972 55466.99820 118.3  30.1 128 275 218  26 1.39 1.29 -0.05  0.01 -0.01  0.03 -0.00 -0.00 
14713 31124 55467.18456 307.6   8.2  39 177 226  18 1.24 1.37  0.01 -0.02  0.02  0.00  0.00  0.00 
14729 31228 55467.31213 172.1 -36.8  42 357 113  54 1.21 1.42  0.01 -0.02 -0.02  0.01  0.00  0.01 
14785 31570 55467.73176 172.1  74.2  47  36 194  28 1.32 1.26  0.01  0.00 -0.01 -0.01  0.00 -0.00 
14790 31601 55467.76975  67.2 -54.8 148 274 107  52 1.29 1.34 -0.00 -0.01  0.00  0.00 -0.01  0.00 
14930 32484 55468.85323  46.6   1.1  97 132 350  26 1.22 1.55 -0.01  0.00  0.02  0.01 -0.02 -0.00 
14967 32685 55469.09980 295.0  51.6  38 140  86  13 1.33 1.24  0.01  0.01 -0.01 -0.00  0.00 -0.01 
14979 32779 55469.21518 290.3 -11.3  24 335 322  43 1.35 1.25 -0.01  0.00  0.00 -0.00  0.01 -0.00 
15093 33551 55470.16215 169.3 -41.8 157  93 221  83 1.28 1.44 -0.02  0.02 -0.02 -0.01 -0.04  0.01 
15098 33562 55470.17579  75.8 -58.4 153 240 297  24 1.35 1.27 -0.02  0.01 -0.01 -0.01 -0.02  0.01 
15101 33575 55470.19157 187.9 -40.4  53 100 131  39 1.25 1.35 -0.03  0.02 -0.02  0.00  0.02 -0.00 
15109 33635 55470.26532 303.8  56.7  26 276 171  46 1.35 1.25 -0.01  0.00 -0.02 -0.04  0.01 -0.02 
15124 33742 55470.39655  87.0  -5.5  22 273 265  56 1.25 1.49 -0.00  0.04 -0.01 -0.04  0.02 -0.01 
15133 33805 55470.47388  48.7 -26.3   8 253 232  27 1.54 1.22  0.02  0.00  0.04 -0.00  0.00 -0.01 
15136 33848 55470.52652 289.6   3.1 129 278 276  56 1.44 1.28 -0.04 -0.00 -0.02 -0.01 -0.01  0.00 
15146 33932 55470.62956 302.2 -80.0 104 303 120  24 1.33 1.22  0.02 -0.01  0.01  0.03 -0.01 -0.03 
15338 35180 55472.16066 288.5  12.2  47  36 356  50 1.29 1.28  0.00 -0.02 -0.00  0.00 -0.00 -0.00 
15391 35509 55472.56445 159.6   4.5 164  67 131   9 1.23 1.24 -0.02  0.01  0.02  0.02 -0.01  0.01 
15416 35686 55472.78151 308.5  16.9  35  96 310  25 1.40 1.23  0.01  0.01  0.01  0.03  0.00  0.00 
15420 35721 55472.82448  38.7 -24.8  50  66 162  50 1.42 1.23  0.01  0.04  0.00  0.00  0.00 -0.00 
15430 35775 55472.89072 244.6  35.7 160  22 109  84 1.26 1.41 -0.01 -0.02 -0.04 -0.00  0.01  0.01 
15448 35922 55473.07113 289.4 -17.7 124 188 122  30 1.27 1.33  0.02  0.00 -0.02  0.03  0.01  0.01 
15457 35987 55473.15078 269.2  15.5 151 170 172  58 1.36 1.28  0.01 -0.03 -0.00  0.02  0.01  0.00 
15515 36346 55473.59128  76.2  39.6  38  37  65  71 1.37 1.36 -0.04 -0.02  0.00  0.02  0.02 -0.00 
15558 36685 55474.00714 315.1 -55.5 131 300  82  31 1.25 1.50 -0.01  0.02 -0.00  0.01  0.02 -0.03 
15682 37374 55474.85249 323.8 -22.5  33  44   5  42 1.39 1.33 -0.01  0.00 -0.01  0.01 -0.00 -0.01 
15718 37644 55475.18363 132.6  -2.8  33  93 154  53 1.36 1.24 -0.00 -0.02  0.00  0.04 -0.03 -0.02 
15720 37655 55475.19720  17.3  49.8  61 181 344  53 1.26 1.45 -0.01 -0.02  0.03  0.01 -0.01  0.02 
15741 37767 55475.33453  13.3  36.6 127 148  33  54 1.53 1.23 -0.00 -0.00  0.00  0.00  0.04 -0.00 
15752 37875 55475.46708 130.4  29.5 116  16  65  37 1.31 1.27 -0.02 -0.02  0.00 -0.01  0.04  0.00 
15761 37918 55475.51993 203.3 -22.8  76 241 100  25 1.36 1.30  0.00  0.03 -0.01  0.00  0.01 -0.02 
15772 38032 55475.65980 176.2  53.2 126 124 146  35 1.47 1.21  0.01 -0.02 -0.02 -0.01 -0.00 -0.00 
15779 38121 55475.76903 144.6 -27.9  10  79 118  31 1.23 1.44 -0.01 -0.02 -0.00 -0.01 -0.05  0.00 
15819 38333 55476.02894 344.1  68.2  58 212  19  43 1.23 1.42 -0.00  0.04 -0.02 -0.03  0.02 -0.01 
15845 38501 55476.23523 141.0 -29.6  39 274 126  64 1.32 1.42 -0.00 -0.03 -0.01 -0.00 -0.00  0.00 
15850 38545 55476.28919  12.2  15.1 115 110  24  41 1.50 1.26 -0.00 -0.02  0.01  0.03 -0.02  0.02 
15917 38993 55476.83886 201.0  80.0  98 351  33  17 1.32 1.40 -0.00  0.01  0.00 -0.01 -0.02  0.00 
15963 39248 55477.15152 133.9 -32.7 156 133  64  58 1.43 1.28 -0.01 -0.02  0.04 -0.02 -0.02  0.02 
15964 39255 55477.16012 294.2  57.5 152 289  20  43 1.24 1.40 -0.01  0.00 -0.01  0.01 -0.00  0.00 
15981 39421 55477.36390 216.0 -15.1  34 306 142  70 1.40 1.32 -0.04  0.01 -0.02 -0.01 -0.01  0.04 
16009 39607 55477.59203 258.9 -82.7 146 333  86  33 1.36 1.27 -0.00 -0.01 -0.00  0.00  0.00 -0.00 
16018 39689 55477.69275 301.9 -25.9 165 198 173  53 1.33 1.40 -0.01  0.01  0.02 -0.00 -0.01 -0.01 
16053 39896 55477.94649  71.3 -43.0  51 286 298  58 1.43 1.21  0.01 -0.05  0.00  0.00  0.00  0.00 
16073 40011 55478.08772 352.5 -42.2  76 149 346  14 1.35 1.24 -0.00 -0.00  0.00 -0.00  0.03  0.03 
16083 40085 55478.17849 115.6 -23.6  44  41 138  57 1.38 1.22  0.00 -0.00  0.02  0.04  0.01 -0.03 
16146 40554 55478.75392  74.1 -44.0 135 150  59  43 1.23 1.44 -0.01  0.02 -0.01  0.00 -0.04 -0.02 
16167 40666 55478.89120 195.3  34.7 136 321  84  62 1.25 1.26 -0.00  0.00  0.00  0.02  0.00  0.01 
16184 40808 55479.06560  29.7 -61.8  74 295  80  26 1.21 1.25  0.01 -0.01  0.01 -0.04 -0.03 -0.01 
16216 41013 55479.31706 350.4  42.8 136  59 252  69 1.39 1.35 -0.00  0.00 -0.00 -0.00 -0.01  0.00 
16321 41752 55480.22361 215.3 -24.8  69 179  47  40 1.40 1.34 -0.01 -0.00  0.01 -0.00  0.00 -0.00 
16369 42101 55480.65186 119.5  57.8  43  17 114  32 1.29 1.39  0.00  0.00  0.00  0.02 -0.03  0.03 
16387 42208 55480.78303 187.8  14.9  16 128 108  57 1.43 1.22  0.00 -0.01 -0.01 -0.02  0.03 -0.02 
16403 42302 55480.89845  19.0  -7.8  44 157 132  40 1.26 1.48 -0.00 -0.00  0.00 -0.00 -0.01 -0.02 
16413 42385 55481.00027 269.4 -20.9  44  73 151  41 1.21 1.37  0.03  0.03 -0.00  0.04 -0.01 -0.02 
16443 42619 55481.28742 219.3  -8.8 152  95 150  63 1.34 1.31 -0.01 -0.01  0.01 -0.03  0.01  0.01 
16497 42965 55481.71171  17.3  68.6 144   0 349  46 1.36 1.25  0.03 -0.00 -0.02  0.01  0.01 -0.03 
16503 42996 55481.74985  31.9 -46.3 129 169  62  64 1.31 1.29  0.00  0.02 -0.00  0.04  0.01 -0.01 
16535 43152 55481.94112  62.0 -59.4  56 313 161  23 1.47 1.24  0.01  0.03  0.02  0.02 -0.02 -0.04 
16566 43323 55482.15095 196.5 -26.0 149 184  36  49 1.22 1.34 -0.02 -0.02  0.03 -0.01  0.02  0.04 
16591 43524 55482.39754  75.3  70.1  44 214 252  60 1.26 1.48 -0.00  0.03  0.01  0.02 -0.01  0.00 
16593 43540 55482.41731  50.6  36.6  31 285 133  68 1.20 1.32 -0.03  0.02  0.01  0.02 -0.03  0.02 
16616 43688 55482.59887  70.9 -14.1  23 189  83  23 1.22 1.25  0.03 -0.00  0.03  0.04 -0.00 -0.02 
16632 43783 55482.71530 198.4  21.8 161  54  39  72 1.29 1.22 -0.01 -0.01  0.02  0.01  0.02  0.02 
16634 43792 55482.72639 309.0 -64.7 152 128 253  73 1.55 1.22 -0.01  0.01  0.01 -0.00  0.02 -0.04 
16666 43986 55482.96432 326.9  30.2 158 311 175  65 1.31 1.42 -0.00 -0.03  0.00  0.02  0.04 -0.01 
16725 44360 55483.42330  14.4  71.5 135  47 269  44 1.46 1.28  0.00  0.00 -0.00  0.00  0.00 -0.00 
16889 45394 55484.69178  17.7 -18.9  47  78 197  42 1.43 1.22  0.01  0.01 -0.00 -0.02  0.01  0.02 
17017 46177 55485.65253 348.7  13.1  44 100 265  62 1.26 1.47 -0.02  0.00 -0.02  0.00 -0.00 -0.01 
17084 46597 55486.16781 163.6 -58.9 134 163 348  42 1.26 1.25 -0.02 -0.01 -0.00 -0.00  0.01 -0.00 
17096 46688 55486.27947 140.0 -60.5 148 183 113  59 1.31 1.24 -0.02 -0.01  0.02  0.00  0.04 -0.02 
17109 46751 55486.35658 234.6 -62.6 141 158  94  38 1.23 1.36 -0.04  0.00 -0.01 -0.00 -0.02  0.01 
17120 46850 55486.47804  95.7 -12.1  55 275 253  36 1.22 1.44 -0.05 -0.00 -0.00  0.00  0.00 -0.00 
17172 47252 55486.97134 149.1 -44.7  43  37   4  49 1.32 1.34 -0.01 -0.00 -0.01 -0.01  0.03 -0.03 
17181 47288 55487.01545 304.6  18.7  49 306 339  40 1.23 1.52 -0.03 -0.00 -0.03  0.03  0.02  0.03 
17205 47440 55487.20192 194.6 -24.8 136 307  74  69 1.39 1.34 -0.02 -0.00 -0.02 -0.00 -0.04  0.00 
17338 48272 55488.22269 170.4  10.0 168 243 139  24 1.41 1.34 -0.01 -0.00 -0.01  0.03  0.02  0.03 
17371 48448 55488.43854 219.5  18.3 165 347 191  46 1.21 1.44 -0.01 -0.01 -0.01 -0.00  0.03  0.03 
17373 48458 55488.45094 275.9 -48.5  96  47 111  31 1.45 1.25 -0.01 -0.00  0.00  0.00 -0.00  0.00 
17381 48517 55488.52324 113.9  -5.5 154 120  49  35 1.35 1.34  0.03 -0.01 -0.03 -0.01 -0.01  0.01 
17404 48653 55488.69019 358.4 -20.4 166 273 296 101 1.42 1.25 -0.00 -0.00  0.00  0.01  0.02 -0.01 
17440 48902 55488.99568 337.8  53.1 124 223 203  49 1.23 1.32  0.01  0.00  0.02  0.00  0.01 -0.02 
17476   239 55429.29331 229.0 -57.4 163 316 157  56 1.45 1.35  0.03  0.01  0.01  0.00 -0.00 -0.00 
17539   628 55429.77052 187.6  57.8  98 103  79  46 1.56 1.25 -0.01  0.02 -0.01  0.02 -0.02 -0.02 
17550   674 55429.82706 158.9 -15.4  60 151 230  23 1.45 1.35  0.00  0.00  0.01  0.00  0.00  0.00 
17572   792 55429.97175 134.0  73.9  33 329  87  67 1.27 1.57 -0.02 -0.02  0.03  0.00 -0.00  0.00 
17581   866 55430.06253 165.8 -22.0  36 239 157  47 1.46 1.53 -0.02  0.02  0.02 -0.01  0.01  0.02 
17586   883 55430.08336   5.8 -59.7 166  43 144  34 1.50 1.29 -0.00  0.00 -0.00 -0.00 -0.00  0.00 
17624  1264 55430.55095  19.5   8.2  26 233 336  68 1.44 1.55 -0.01 -0.02  0.00  0.00 -0.00  0.01 
17625  1268 55430.55568 252.8 -30.1 130  35 333  46 1.54 1.31  0.01  0.00 -0.01 -0.01  0.01  0.03 
17626  1279 55430.56932 233.8 -17.5  43 149 332  71 1.30 1.57 -0.00 -0.01 -0.03 -0.00  0.02  0.00 
17630  1300 55430.59505 139.4  49.3 129 135  22  40 1.50 1.44 -0.03  0.00 -0.03 -0.00  0.01 -0.02 
17640  1353 55430.65999 309.4 -15.3  64 107 221  49 1.33 1.43 -0.00 -0.00  0.00 -0.02 -0.02  0.03 
17732  2002 55431.45631  78.2  63.4 157 359 144  56 1.42 1.51 -0.00 -0.00 -0.01 -0.03 -0.01 -0.03 
17746  2111 55431.58999  45.7  52.4  37 149  33  92 1.60 1.29  0.00 -0.03  0.04  0.00  0.02  0.01 
17768  2239 55431.74695 256.3  10.9  95 219 333  23 1.32 1.55  0.02 -0.00  0.03 -0.01 -0.02 -0.02 
17776  2298 55431.81949 149.3  47.9 160 244 228 111 1.58 1.41 -0.01 -0.04 -0.02 -0.00 -0.01 -0.01 
17804  2483 55432.04644  77.9   6.7 175 232 112  35 1.30 1.46 -0.01  0.04 -0.03 -0.00 -0.01  0.02 
17819  2586 55432.17280 182.2 -60.5  69  86 233  33 1.49 1.44  0.04 -0.00 -0.02 -0.00  0.01  0.01 
17840  2795 55432.42927 181.0   0.7  11  25 136  84 1.36 1.40  0.02 -0.02  0.01 -0.02 -0.01  0.02 
17852  2918 55432.57997 120.7  34.5  25 136 325  69 1.59 1.25 -0.01 -0.02 -0.01  0.01  0.01 -0.00 
17868  3070 55432.76653 296.1 -16.8 174 307 249  52 1.46 1.31 -0.01  0.01 -0.00  0.01 -0.00 -0.04 
17906  3492 55433.28435 144.8 -31.5 123 255 259  58 1.36 1.58  0.01  0.01 -0.01  0.04 -0.00 -0.02 
17921  3634 55433.45840  49.6  16.4 130 311 156  68 1.34 1.44  0.01 -0.00  0.01  0.00 -0.00 -0.00 
17944  3768 55433.62296  11.1 -13.2  29 309 308  30 1.42 1.37 -0.00 -0.05 -0.01  0.02  0.02 -0.03 
17946  3782 55433.64005 336.8  86.7 128 249 257  30 1.58 1.31  0.01  0.01  0.01 -0.02  0.01  0.01 
17958  3883 55433.76398 340.9  21.1 140 175 330  62 1.49 1.32  0.01  0.01  0.01  0.02 -0.02 -0.00 
18007  4229 55434.18841 114.9 -24.7  21 233 316 108 1.37 1.44  0.01  0.01  0.00  0.01  0.00  0.01 
18016  4286 55434.25831 142.4   4.8 131 217 176  42 1.52 1.42  0.00  0.02 -0.02 -0.03 -0.02 -0.00 
18051  4513 55434.53680  10.3 -38.4  17 132  14  19 1.55 1.38  0.01 -0.00  0.01 -0.03  0.02  0.02 
18054  4541 55434.57128 332.8 -39.2 130  63  11  35 1.34 1.55  0.01  0.01  0.01 -0.01 -0.03  0.02 
18063  4597 55434.63989 139.5   9.5  45 183 226  62 1.36 1.46  0.05  0.02  0.01 -0.01 -0.01  0.00 
18106  4926 55435.04366  71.6 -30.6  28  80  65 130 1.56 1.39 -0.00 -0.01  0.01 -0.01 -0.02  0.01 
18130  5115 55435.27553 163.0 -26.6 149  40  74 100 1.53 1.33  0.01 -0.01 -0.01 -0.02 -0.00  0.00 
18150  5243 55435.43255  49.9  21.7 177 190 243  93 1.37 1.54  0.00  0.00 -0.02 -0.02 -0.03 -0.04 
18152  5246 55435.43612 318.5 -67.0  30 182 324  14 1.41 1.56  0.01 -0.01 -0.00 -0.01 -0.00 -0.00 
18161  5316 55435.52203 236.6 -31.2 151  82 152  99 1.37 1.48  0.03 -0.01 -0.02  0.00  0.02 -0.00 
18169  5394 55435.61781 118.9  -7.9 137 251 343  42 1.53 1.44  0.00  0.00  0.00 -0.00  0.00 -0.00 
18190  5507 55435.75630 142.7  -2.0  34  50  66  79 1.45 1.55 -0.04  0.01 -0.02  0.01  0.01 -0.01 
18215  5711 55436.00658 240.3  45.1 129 194  29  25 1.58 1.35 -0.02  0.00  0.01 -0.01 -0.01  0.04 
18268  6084 55436.46430  99.6  28.1  60 292  69  32 1.54 1.32 -0.03 -0.01  0.01  0.05  0.01  0.00 
18269  6086 55436.46684 236.1 -57.4 161  43 325  88 1.59 1.39 -0.03 -0.01 -0.01  0.01 -0.00  0.05 
18280  6160 55436.55749 209.4   1.1  32 269 223  62 1.51 1.43  0.02 -0.01  0.02 -0.00  0.03 -0.00 
18300  6327 55436.76249 344.2  -2.7  27 240 288  86 1.52 1.40 -0.03 -0.03  0.01  0.01  0.01 -0.02 
18308  6375 55436.82130  37.2  25.8  16 136 289  58 1.35 1.41 -0.01  0.01 -0.02 -0.01 -0.00  0.01 
18334  6536 55437.01894 151.2 -49.5  42 298 200  36 1.45 1.38 -0.01 -0.01  0.02 -0.00 -0.01  0.00 
18336  6571 55437.06176   0.1 -46.9 116 250 135  30 1.41 1.48  0.01 -0.00 -0.00 -0.00  0.00 -0.00 
18337  6574 55437.06552 276.3  19.0  27 307 281  93 1.36 1.52  0.01  0.02  0.04  0.02 -0.02 -0.01 
18341  6617 55437.11830 110.8  -8.1 134 102 138  49 1.56 1.42 -0.01  0.00 -0.00 -0.03  0.01 -0.01 
18374  6873 55437.43224  98.5 -35.2 114  14 300  21 1.47 1.51  0.01 -0.01 -0.02 -0.01  0.00 -0.02 
18376  6920 55437.48986  79.2  25.5 138 251  76  54 1.40 1.48 -0.01 -0.00 -0.01 -0.01 -0.00  0.00 
18380  6967 55437.54756  16.5  -4.2  30 342 298  26 1.38 1.42 -0.03  0.02  0.03 -0.00  0.02  0.01 
18409  7161 55437.78557   9.8 -16.3 144 231  77  55 1.52 1.40 -0.00 -0.03 -0.01 -0.02  0.01  0.01 
18425  7291 55437.94520  62.0  61.1  47 309 314  34 1.40 1.51  0.01  0.00  0.01  0.00 -0.01  0.02 
18436  7363 55438.03342 346.4 -65.4 105  51 352  20 1.38 1.42  0.01 -0.01  0.02 -0.00 -0.03 -0.04 
18443  7426 55438.11072 319.4  23.3 133 199 170  39 1.46 1.40 -0.00  0.00  0.00 -0.00 -0.00  0.00 
18448  7447 55438.13656 138.6 -23.0  27  78  18  76 1.32 1.46  0.02  0.02  0.04  0.00 -0.00 -0.00 
18457  7522 55438.22853 132.8 -23.1  24 193 199 104 1.25 1.59 -0.00  0.01 -0.01  0.02  0.00 -0.01 
18465  7579 55438.29852 180.5  19.7 147 265 250  51 1.41 1.53 -0.01  0.04 -0.02  0.02  0.02 -0.01 
18495  7702 55438.44924 351.2  -9.7  59 360 176  25 1.31 1.46 -0.00 -0.00 -0.00 -0.02 -0.03 -0.01 
18558  8192 55439.05048  72.7   0.0  55 237 325  51 1.43 1.55  0.02 -0.00 -0.00 -0.01 -0.00 -0.00 
18578  8312 55439.19764 136.1  22.4 154 110  10  43 1.45 1.35 -0.01  0.03 -0.04  0.00  0.01 -0.00 
18580  8323 55439.21115 302.6  18.2  55 125 198  51 1.49 1.41  0.00  0.00  0.05  0.00 -0.00  0.02 
18591  8384 55439.28609 315.7  36.5 160  34 217 112 1.51 1.39 -0.00  0.00 -0.00  0.02 -0.04 -0.01 
18601  8461 55439.38057 124.3 -38.7  24 109  59  65 1.41 1.43  0.03  0.02 -0.01  0.00  0.00 -0.00 
18610  8518 55439.45042 210.7 -40.7  27 318  39  92 1.42 1.55  0.00  0.00  0.00 -0.01 -0.00 -0.02 
18660  8845 55439.85166 109.5  59.2  48  19 184  54 1.48 1.41 -0.00  0.00 -0.01  0.02 -0.01 -0.00 
18674  8996 55440.03680 341.6 -63.8  14  10 347  60 1.43 1.47  0.00  0.01 -0.00 -0.00  0.01 -0.00 
18677  9017 55440.06275  83.8  -1.6  55 172 236  39 1.56 1.25 -0.01 -0.01 -0.00 -0.00 -0.03 -0.01 
18694  9161 55440.23931  60.6  -5.9  62 191 294  12 1.58 1.43 -0.00  0.00  0.00 -0.00  0.00  0.00 
18704  9219 55440.31056   0.9  -6.9 136 110 182  44 1.59 1.27  0.00  0.01  0.03 -0.01  0.01  0.00 
18715  9275 55440.37908 326.2  31.2  15  98  51  60 1.37 1.44  0.03  0.01  0.03  0.01 -0.01  0.01 
18717  9297 55440.40619  41.8 -10.2  36 343 267  39 1.46 1.32 -0.03 -0.01 -0.02  0.00 -0.00  0.00 
18727  9338 55440.45646 204.0 -34.5  15 262 275 125 1.46 1.37  0.00 -0.02 -0.03 -0.02 -0.00  0.02 
18736  9417 55440.55348 300.8  -9.2 163 216  93  54 1.53 1.47 -0.03 -0.03  0.00  0.02  0.02  0.04 
18766  9617 55440.79869 343.1  17.5 162 135 290  32 1.59 1.24 -0.02  0.02 -0.03 -0.04  0.03 -0.00 
18786  9780 55440.99883  88.4 -46.5 151 215 250  46 1.41 1.39 -0.00  0.00  0.01 -0.00  0.00 -0.01 
18804  9872 55441.11158 279.2  66.0  32 148 182  50 1.48 1.39 -0.00  0.01  0.01 -0.01  0.02 -0.00 
18819  9944 55441.19982 320.6  50.8 160 305  74  48 1.34 1.51 -0.01  0.00  0.01 -0.01  0.01  0.00 
18831 10042 55441.32012  32.9  39.7  38 342 185  67 1.40 1.43  0.01 -0.03 -0.00 -0.00  0.02 -0.02 
18849 10165 55441.47116 224.2  36.8  75 100 340   2 1.35 1.57 -0.02 -0.00  0.02 -0.04 -0.02  0.01 
18869 10293 55441.62804 318.3 -41.5  65 108 319  52 1.50 1.27 -0.00  0.00 -0.00 -0.03  0.00  0.03 
18878 10350 55441.69799 221.3 -10.5  25  75  63  14 1.50 1.27  0.01  0.00 -0.00 -0.02  0.02  0.00 
18879 10358 55441.70781 172.9  28.8  22 239 279  50 1.30 1.58  0.00 -0.00  0.00 -0.01 -0.01  0.00 
18885 10393 55441.75086 313.3 -15.5  59  15  87  48 1.48 1.38 -0.01  0.03  0.03  0.02  0.01  0.00 
18941 10732 55442.16674 303.9  23.8  22 213   3 105 1.33 1.58 -0.00 -0.03  0.01  0.01  0.02  0.03 
18951 10807 55442.25864 137.8 -39.9 139  43  42  75 1.40 1.51 -0.01 -0.01 -0.04 -0.05 -0.01  0.01 
18967 10923 55442.40111 191.7 -18.9  52 270 149  50 1.57 1.31  0.02  0.04 -0.01 -0.04  0.00 -0.02 
18978 10973 55442.46242 149.1 -78.7 149 305 155  25 1.50 1.47  0.00  0.01 -0.02 -0.01  0.00  0.01 
18987 11078 55442.59127 243.3 -36.6 144 102 175  87 1.36 1.45 -0.00  0.00 -0.00 -0.00  0.00 -0.00 
18991 11108 55442.62798  71.6  46.2  27 341  40  94 1.29 1.58  0.02  0.00  0.01 -0.01 -0.02 -0.03 
18995 11149 55442.67824 262.1 -63.5  70  19 213  27 1.52 1.32  0.03  0.01  0.02 -0.00 -0.00  0.00 
19000 11178 55442.71397  49.0   4.5  55 335  36  11 1.57 1.28  0.02  0.01 -0.04  0.02 -0.01  0.00 
19002 11205 55442.74710 184.9  75.4  43   9 169  74 1.47 1.52 -0.01  0.02  0.01  0.00 -0.01  0.00 
19022 11327 55442.89663  67.8  23.6 161 192  49  40 1.39 1.42 -0.01 -0.01  0.00 -0.02  0.01 -0.02 
19032 11417 55443.00704 127.4 -55.5  99 252  22  25 1.48 1.28  0.00  0.00 -0.01  0.00  0.00 -0.01 
19037 11471 55443.07338  33.3 -30.8 115  17 322  12 1.44 1.51  0.01 -0.00  0.00  0.00 -0.01 -0.01 
19048 11567 55443.19121 168.9  40.4 128 206 343  40 1.57 1.27 -0.01  0.02  0.02  0.01  0.02 -0.02 
19049 11568 55443.19238 133.7  -7.5 174 267  70  99 1.42 1.53 -0.02 -0.01  0.01  0.00  0.03 -0.00 
19060 11656 55443.30038 331.4   5.0  39 270 311  33 1.38 1.42 -0.02  0.04 -0.00  0.00 -0.01  0.04 
19065 11735 55443.39711 333.5  58.6  54  17 150  67 1.25 1.60  0.00  0.02  0.01 -0.01  0.00 -0.01 
19078 11804 55443.48178 207.5  -8.4 156  61 342  78 1.47 1.39  0.01 -0.00  0.00 -0.00 -0.00  0.00 
19097 11935 55443.64258 125.4  72.7  75  82 336  44 1.21 1.60 -0.00 -0.00  0.01  0.01 -0.00  0.04 
19116 12040 55443.77143   6.3 -66.6  31 295 223  64 1.41 1.49  0.02 -0.01 -0.01  0.02 -0.03 -0.00 
19118 12051 55443.78488 141.6  28.3 156 328 332  85 1.30 1.50 -0.00  0.00  0.00 -0.01  0.00  0.00 
19136 12146 55443.90135 176.1  39.6 150  21 171  53 1.39 1.43 -0.01  0.01 -0.01 -0.00  0.01 -0.03 
19148 12250 55444.02912 233.0  36.4  22 236 304 105 1.35 1.46  0.03 -0.04  0.01  0.00  0.00  0.00 
19153 12270 55444.05356 271.6  36.6 143 210 227  55 1.54 1.38  0.01 -0.01 -0.01  0.01 -0.02  0.01 
19180 12448 55444.27188   4.1  28.4  90 148 300  29 1.38 1.57  0.00 -0.00 -0.00 -0.01 -0.00  0.00 
19196 12596 55444.45350  84.1  19.6  43 140 331  43 1.26 1.51  0.03  0.04  0.01 -0.01 -0.02  0.02 
19201 12623 55444.48673 352.7  73.1  82 110 299  29 1.28 1.49  0.00 -0.00  0.00 -0.01 -0.01  0.03 
19215 12776 55444.67428  84.5  55.2 147 155  99  66 1.32 1.60  0.02  0.01  0.02 -0.00 -0.04 -0.02 
19249 12992 55444.93945 255.2 -28.1 114 267 202  29 1.40 1.42 -0.00  0.00 -0.01 -0.03  0.00  0.02 
19254 13026 55444.98098  85.3  -3.6  18 215  25  36 1.58 1.37  0.01  0.02  0.00  0.01  0.01 -0.00 
19296 13363 55445.39459 143.2  -6.0  36  12 140  27 1.36 1.58  0.02  0.02  0.04 -0.01  0.03 -0.01 
19380 14010 55446.18826 334.9  32.9  55  69 233  42 1.48 1.50  0.00 -0.00 -0.00 -0.00 -0.01  0.00 
19383 14029 55446.21155  96.7 -47.5  46 243 112  24 1.29 1.57 -0.01 -0.02 -0.00  0.03 -0.02 -0.02 
19394 14121 55446.32455   3.2 -69.6  94 195 337  24 1.51 1.25 -0.00 -0.00 -0.00 -0.02 -0.03 -0.01 
19417 14302 55446.54655 257.3   4.7 154 131 354  49 1.42 1.41 -0.01 -0.01  0.01  0.01 -0.03  0.03 
19436 14471 55446.75398 100.8  50.8 144 131  63  76 1.59 1.41 -0.00  0.00 -0.00 -0.01  0.01 -0.02 
19464 14716 55447.05437  43.5 -37.2  75 260 189  31 1.52 1.30 -0.01 -0.00  0.03 -0.01  0.01 -0.01 
19474 14755 55447.10231  57.9 -88.1  95 223 139  15 1.31 1.50  0.01 -0.00  0.00 -0.04  0.02 -0.00 
19492 14869 55447.24221 321.2  13.4  27  53   5  79 1.56 1.26  0.00 -0.01  0.01 -0.02  0.00 -0.01 
19502 14940 55447.32935 326.7  47.7  30  31 274  75 1.46 1.55  0.01 -0.02 -0.04  0.03  0.02  0.02 
19512 15039 55447.45069  21.3 -11.6  54 117 153  22 1.27 1.50 -0.02  0.02 -0.01 -0.01 -0.00  0.01 
19516 15060 55447.47660  74.4 -65.8 162 244 177  31 1.49 1.34 -0.00 -0.02  0.02  0.00 -0.00  0.00 
19529 15131 55447.56366 268.5 -39.7  43 225 158  89 1.53 1.40  0.00 -0.00 -0.02  0.03  0.02 -0.01 
19558 15372 55447.85920  33.4 -47.7 144 257 268  75 1.33 1.54  0.03 -0.02  0.00  0.00  0.01  0.01 
19574 15473 55447.98309 242.3  47.4  42 270 182  59 1.43 1.45  0.01  0.00  0.00  0.01 -0.01 -0.00 
19590 15571 55448.10336 161.9 -62.8 162 306  66  53 1.41 1.55 -0.00  0.00  0.02 -0.03 -0.01 -0.00 
19660 16047 55448.68733 120.9 -49.6  26 280 343  17 1.53 1.28 -0.00  0.01  0.01 -0.00 -0.00 -0.00 
19730 16555 55449.31053 171.2 -18.8  95 291 163  27 1.41 1.48  0.03 -0.01  0.02  0.02 -0.01 -0.01 
19775 16887 55449.71801 105.3  19.7  16 291 329  64 1.25 1.52 -0.00  0.00 -0.01  0.02  0.02 -0.03 
19777 16922 55449.76098 292.9 -23.2  18 283 180  52 1.32 1.57 -0.02 -0.01  0.02 -0.00  0.01 -0.00 
19797 17112 55449.99406 224.2  38.1  78  60  33  58 1.60 1.35  0.00 -0.00  0.00 -0.02 -0.01  0.01 
19876 17648 55450.65161 255.1 -29.6  37 254 168  65 1.47 1.38  0.03 -0.03 -0.02  0.01 -0.00  0.02 
19878 17658 55450.66390 320.9 -13.1  42 230 312  63 1.45 1.50 -0.01  0.01 -0.04  0.01  0.01 -0.00 
19892 17754 55450.78167 305.9 -27.3 118  91 342  44 1.24 1.55  0.02  0.01 -0.00 -0.01  0.01 -0.01 
19907 17833 55450.87867 171.8  55.8 137 314  60  48 1.39 1.50 -0.00  0.00  0.01 -0.00 -0.01  0.01 
19934 17984 55451.06372 267.0  37.5  12 171  19 114 1.54 1.25 -0.03  0.02 -0.02  0.03  0.02 -0.02 
19956 18192 55451.31911   0.9  38.0  72 342 102  61 1.49 1.46  0.03  0.01 -0.01 -0.00 -0.00 -0.00 
19962 18255 55451.39618 344.6  70.0 166 209   6  71 1.47 1.37 -0.02 -0.02  0.01  0.02 -0.01 -0.00 
19967 18286 55451.43425 235.0 -43.6 158 232 110  75 1.43 1.53 -0.00 -0.00  0.00  0.01 -0.03 -0.00 
20000 18562 55451.77300  97.4 -29.0 159 300 307  56 1.57 1.33 -0.01 -0.00  0.00  0.04  0.02 -0.02 
20008 18637 55451.86486  47.5  38.8 128 209  20  15 1.57 1.31  0.01  0.00  0.01 -0.02 -0.04 -0.02 
20025 18756 55452.01106 216.1  16.5 115 190 185  27 1.42 1.59  0.01  0.00 -0.00  0.05 -0.01  0.00 
20062 18936 55452.23176 161.5 -37.2  21  36  32  84 1.60 1.21 -0.00 -0.00 -0.01  0.01 -0.01  0.01 
20115 19364 55452.75679 128.9  28.1 138  94 281  63 1.36 1.53 -0.00 -0.00 -0.01 -0.01  0.05 -0.02 
20162 19708 55453.17888  38.4  50.4  55  53  43  30 1.47 1.33 -0.01  0.01  0.02  0.04  0.01 -0.00 
20165 19729 55453.20477 343.2  42.7  34   4 219  90 1.52 1.48 -0.00 -0.00  0.01 -0.00 -0.03 -0.03 
20168 19749 55453.22910 146.4   3.1  36  99 217  79 1.57 1.41  0.01 -0.01 -0.03  0.01  0.01 -0.01 
20172 19772 55453.25735 101.2 -38.8 143 260 175  47 1.51 1.40 -0.01 -0.00  0.01 -0.02 -0.02  0.02 
20178 19794 55453.28434 285.6 -73.6 117  33 212  32 1.37 1.57 -0.04 -0.02 -0.02 -0.01  0.00  0.00 
20182 19824 55453.32114  59.6 -56.7  28  56 149  42 1.41 1.60 -0.02  0.00  0.01  0.02  0.01  0.01 
20201 19999 55453.53599 285.4  40.3 171 330 217  55 1.41 1.36 -0.00 -0.00  0.00 -0.01 -0.01  0.01 
20216 20130 55453.69672 129.0  73.2  37 140 155  64 1.42 1.48 -0.00  0.00  0.01 -0.01 -0.03  0.00 
20228 20179 55453.75670 349.9  11.3 158 168 185  51 1.37 1.55 -0.03 -0.02 -0.02  0.00  0.00  0.00 
20254 20365 55453.98484  67.6 -23.7  35 102 341  84 1.32 1.50 -0.01 -0.00  0.05 -0.01 -0.02 -0.02 
20275 20510 55454.16294  63.7  31.8 150 339 334  33 1.57 1.21  0.01  0.03  0.02 -0.01  0.01  0.03 
20302 20721 55454.42171 177.2   4.3 139 304 143  31 1.46 1.37 -0.00  0.01  0.02 -0.01 -0.04 -0.02 
20328 20904 55454.64626 263.6  -6.0  42 299 349  60 1.58 1.30 -0.02 -0.02 -0.00 -0.02 -0.00 -0.00 
20338 20951 55454.70384 143.4  14.2 139 159 219  60 1.52 1.37 -0.00 -0.04 -0.02 -0.03 -0.02  0.02 
20342 21002 55454.76654  19.8 -23.7 145 197 145  75 1.34 1.48 -0.03  0.01 -0.03 -0.01  0.02 -0.01 
20351 21098 55454.88415 359.5 -18.9 160  62 258  49 1.39 1.51  0.00  0.01 -0.00 -0.03  0.01 -0.00 
20353 21115 55454.90505 227.3  -4.7 144  38 144  74 1.44 1.44  0.02 -0.02 -0.02 -0.02  0.00  0.04 
20355 21122 55454.91357 164.7   3.2 159 257 183  54 1.39 1.56  0.00 -0.01 -0.00  0.00 -0.00  0.00 
20382 21303 55455.13580 261.2  56.5 107  33  64  49 1.39 1.57  0.00 -0.02 -0.01 -0.02  0.01  0.04 
20392 21359 55455.20438 302.0  17.2 112 238 207  35 1.42 1.35  0.03  0.02  0.00 -0.01 -0.01  0.01 
20410 21455 55455.32231 342.9  18.4  31 225  37  53 1.59 1.26 -0.01 -0.04  0.02  0.01 -0.00  0.01 
20488 22107 55456.12210 128.6 -21.7 117 109  51  60 1.58 1.41  0.04 -0.01  0.00  0.00  0.00 -0.01 
20497 22164 55456.19202   0.6  55.8  60 156 353  55 1.51 1.42  0.02  0.00  0.03  0.01  0.02 -0.04 
20508 22256 55456.30492 286.4 -55.1 143 161 258  35 1.54 1.32 -0.00  0.01  0.00 -0.00  0.01 -0.01 
20559 22575 55456.69630 129.1  32.1 143 232 136  78 1.36 1.59  0.02  0.01 -0.03 -0.05  0.00  0.01 
20571 22626 55456.75886 163.4  13.3  12 230 106  95 1.46 1.45  0.01 -0.03  0.01 -0.01  0.01 -0.01 
20588 22730 55456.88644 204.0  77.0 111 211 232  31 1.42 1.42 -0.00 -0.00 -0.00  0.00 -0.00 -0.04 
20596 22769 55456.93441  96.4 -42.8  49 124  51  40 1.49 1.50 -0.02 -0.01  0.00  0.01 -0.00  0.01 
20695 23433 55457.74903 149.6  28.0 163 309 227  95 1.38 1.39 -0.01  0.02  0.01 -0.02  0.00 -0.01 
20767 23941 55458.37220  15.6  56.2  23 135 221  79 1.37 1.41 -0.00 -0.01 -0.02  0.00 -0.00 -0.01 
20823 24350 55458.87393 350.4 -52.8 155 208  83  81 1.47 1.38  0.00 -0.00  0.00  0.01 -0.02 -0.00 
20855 24686 55459.28612 125.3  18.1  13 107 159  53 1.54 1.35  0.04 -0.03 -0.01 -0.01 -0.02 -0.01 
20933 25204 55459.92162 205.6  32.2  13 297  13  76 1.28 1.58 -0.00  0.02  0.02  0.02  0.01 -0.00 
20944 25274 55460.00753 325.0  54.4  16  82   5  45 1.56 1.41  0.01  0.01  0.02  0.01 -0.00 -0.01 
20951 25328 55460.07373 126.7 -36.2  35  44  45  84 1.37 1.49 -0.02 -0.03  0.02  0.00 -0.00  0.00 
20978 25533 55460.32530 210.0 -33.0 139 308  68  94 1.25 1.56  0.01 -0.00  0.05 -0.00  0.01 -0.01 
20981 25572 55460.37309 101.3  66.7  18 292 235  22 1.32 1.47 -0.01  0.00 -0.01  0.01 -0.01 -0.01 
20992 25662 55460.48360  26.7 -12.2 127 318 257  30 1.32 1.56  0.01 -0.04 -0.01  0.00 -0.00  0.00 
21019 25869 55460.73749 180.2  44.4  29 181 246  68 1.54 1.41 -0.01  0.00  0.00 -0.00  0.00 -0.00 
21029 25979 55460.87253 232.1  44.5 136  27 100  64 1.58 1.41  0.01  0.00 -0.01  0.01  0.02  0.04 
21055 26210 55461.15585 168.6 -33.6  25 220 269  97 1.45 1.48 -0.01  0.02  0.02 -0.01  0.03  0.03 
21067 26300 55461.26638 237.4 -37.8 159 172  29  61 1.52 1.37  0.00 -0.01  0.00  0.05  0.01 -0.00 
21070 26306 55461.27373 322.7  57.2  14 185 117  46 1.36 1.42  0.01  0.02  0.00 -0.01 -0.04 -0.00 
21091 26465 55461.46865 229.4  -6.7 170 179 231  68 1.60 1.40  0.00 -0.01 -0.02  0.00 -0.01  0.00 
21130 26708 55461.76692  14.5 -49.9  50  98 250  39 1.45 1.38  0.02 -0.03 -0.00  0.01  0.03 -0.02 
21136 26737 55461.80254 236.1 -16.4 164 213 131  46 1.60 1.40 -0.01  0.01 -0.01 -0.01 -0.00 -0.01 
21154 26896 55461.99747 116.2 -38.1  20  50 261 119 1.47 1.51 -0.00  0.01 -0.03 -0.02  0.00  0.02 
21174 27058 55462.19639 100.9 -41.9 157 163 230  73 1.57 1.30 -0.01 -0.03 -0.01 -0.01 -0.01  0.01 
21200 27198 55462.36809 217.6 -41.5 125 183  47  71 1.52 1.44  0.00  0.00  0.01  0.02  0.00 -0.01 
21203 27235 55462.41349 195.1 -43.0 145 322 173  71 1.59 1.22  0.04 -0.02 -0.01 -0.01  0.02  0.00 
21229 27364 55462.57165  89.4  45.3  48 225 257  47 1.59 1.37 -0.00 -0.00  0.00 -0.00  0.01 -0.00 
21262 27546 55462.79505 140.4  14.8  55 288 349  65 1.33 1.59  0.00  0.00 -0.01  0.00  0.00 -0.00 
21267 27603 55462.86487 129.8  53.7  36 234 305  48 1.45 1.36 -0.02 -0.01  0.01  0.03 -0.02 -0.00 
21279 27729 55463.01959 163.1 -55.7 147  66 104  52 1.47 1.37  0.01  0.00 -0.00 -0.01 -0.01  0.01 
21324 28044 55463.40605  61.6  64.5 132  42 285  67 1.26 1.55 -0.03  0.02  0.02 -0.01 -0.03 -0.01 
21343 28145 55463.52988 244.4 -62.4  74 220  79  48 1.36 1.47  0.05 -0.02  0.00  0.00 -0.01 -0.00 
21366 28277 55463.69186 105.3  -4.8  29  30 106  59 1.58 1.27  0.00  0.00  0.00 -0.00 -0.04 -0.01 
21371 28333 55463.76051  41.3 -19.6   6 306  58  79 1.57 1.30 -0.00  0.00 -0.04  0.00  0.00  0.01 
21396 28518 55463.98757 228.3  12.8 132 227 355  41 1.57 1.37  0.03 -0.02  0.03  0.02  0.01 -0.00 
21409 28626 55464.11990 164.2 -21.2 134 250 240  47 1.46 1.30 -0.03 -0.00 -0.01  0.00 -0.02  0.01 
21430 28731 55464.24881 168.5 -30.8  68 353  50  39 1.51 1.46 -0.00  0.01 -0.00  0.00  0.02  0.03 
21441 28828 55464.36784 169.9 -61.3 162 192 248  60 1.54 1.41  0.02  0.00 -0.03  0.00 -0.00  0.00 
21444 28850 55464.39491 333.4 -16.8  63  18 318  20 1.45 1.49 -0.01  0.03 -0.02 -0.01  0.02  0.04 
21447 28866 55464.41443 357.2  76.5 102  15 106  28 1.27 1.52  0.01  0.01 -0.03  0.02  0.01  0.02 
21486 29142 55464.75294 161.6  35.2 139  64 322  75 1.34 1.42  0.01  0.03 -0.01  0.00 -0.00 -0.00 
21489 29158 55464.77263 178.1   8.3  36 195 117  31 1.32 1.46 -0.03  0.00 -0.03  0.01 -0.01 -0.02 
21541 29542 55465.24385 189.1 -25.3 158 328 343  81 1.46 1.39 -0.02 -0.02  0.02  0.03  0.02 -0.02 
21557 29637 55465.36028 159.1  -9.5 145  68 359  34 1.50 1.42  0.01  0.00  0.02 -0.01 -0.01 -0.04 
21582 29797 55465.55651 129.6  -9.7  26 196 299  53 1.42 1.47  0.01 -0.00  0.00  0.01 -0.01  0.00 
21589 29851 55465.62298 294.5  16.0 154  88 123  46 1.52 1.28 -0.01  0.00 -0.00  0.00 -0.00  0.00 
21620 30110 55465.94060 353.4  -1.3  44 141 297  28 1.32 1.52  0.04  0.00  0.00  0.00 -0.03  0.00 
21644 30289 55466.16030 251.2 -22.5  41 271 313  24 1.59 1.22 -0.00 -0.00  0.00 -0.05 -0.01  0.00 
21668 30493 55466.41052 258.4 -10.6  42 173  59  38 1.54 1.37 -0.01 -0.01 -0.02  0.00 -0.00 -0.00 
21678 30555 55466.48660  15.2  60.5  13 164 187  54 1.37 1.41 -0.04  0.00  0.03 -0.02  0.01 -0.01 
21695 30679 55466.63877 114.6  39.4  41 114  76  96 1.47 1.43 -0.01  0.01  0.02  0.04  0.02 -0.01 
21719 30827 55466.82025  46.1  49.7  12 353  57  45 1.51 1.35  0.03  0.02 -0.02  0.02 -0.01 -0.03 
21727 30880 55466.88520 320.5 -46.2  33  18  81  21 1.43 1.47  0.02 -0.04 -0.00  0.03 -0.01  0.01 
21735 30930 55466.94663 193.5  59.2 170 201 285  76 1.37 1.46 -0.00  0.01  0.00  0.02 -0.01 -0.01 
21853 31711 55467.90475  46.4  11.3  35  61  82  56 1.33 1.57 -0.00  0.01 -0.01 -0.01 -0.01  0.02 
21901 32034 55468.30120 307.3  63.2  51 277 333  73 1.54 1.45 -0.03 -0.02 -0.01  0.02  0.03  0.00 
21903 32040 55468.30846 119.6  43.8 155 257 140  51 1.36 1.50  0.02  0.01 -0.02 -0.01  0.01  0.01 
21908 32058 55468.33054 242.3 -62.4  33 254 113  96 1.36 1.53  0.01  0.03 -0.03 -0.00  0.00  0.00 
21975 32676 55469.08882  85.9 -37.6  16  67 241  97 1.40 1.55 -0.01 -0.01 -0.00 -0.00 -0.01  0.02 
21999 32856 55469.30960 295.2 -55.3 166 338 164  46 1.35 1.54  0.00  0.02  0.00  0.00  0.04  0.01 
22086 33596 55470.21743 319.9  47.6 138 249 271  54 1.38 1.59  0.00 -0.00  0.00  0.00 -0.02  0.01 
22087 33600 55470.22244 219.1  11.2  52 274 155  22 1.24 1.60  0.00 -0.00 -0.00 -0.01 -0.02  0.02 
22097 33678 55470.31794  55.1   0.4 136 290  54  44 1.59 1.22 -0.01 -0.03  0.03  0.04  0.02 -0.00 
22105 33732 55470.38435  93.1  35.7  52  94 347  55 1.40 1.46 -0.03 -0.04 -0.01  0.00  0.00 -0.01 
22111 33774 55470.43578 243.8  -5.5  51  59 301  27 1.51 1.49  0.00  0.04  0.00 -0.01  0.00 -0.01 
22137 34005 55470.71927 235.4  57.5 162 277 302  79 1.41 1.60  0.00  0.01  0.03  0.02 -0.04  0.00 
22158 34139 55470.88362 280.1  36.4  16 229 331  59 1.45 1.34  0.01  0.00 -0.02 -0.03 -0.04  0.00 
22163 34208 55470.96826 246.7  26.9  82 258   5  47 1.55 1.33  0.02  0.05 -0.01  0.03 -0.01 -0.03 
22168 34248 55471.01730 319.0  61.5  37 328  24  64 1.53 1.39  0.03  0.00 -0.00 -0.00  0.01 -0.00 
22188 34378 55471.17680 351.0  16.7 148  45  78  88 1.45 1.56 -0.01  0.00 -0.00  0.04  0.00  0.03 
22189 34388 55471.18905 204.4 -25.6  57 257 192  49 1.31 1.48  0.01 -0.00  0.00  0.01 -0.01  0.01 
22231 34659 55471.52157 288.6 -24.8 160 136 140  66 1.46 1.48  0.00  0.00 -0.00 -0.02  0.01 -0.03 
22253 34805 55471.70079 185.7  42.9  12 208  95 105 1.40 1.52  0.02  0.00 -0.01 -0.00  0.05 -0.01 
22313 35213 55472.20117 336.5  29.5  36 286 341  49 1.24 1.56 -0.02 -0.01 -0.04  0.02  0.01 -0.00 
22332 35418 55472.45283 231.7 -45.7 149 100  24  91 1.41 1.42 -0.00  0.02 -0.00  0.00 -0.00 -0.02 
22333 35440 55472.47970 149.7  68.8  48 359 213  47 1.54 1.42  0.03  0.01  0.01  0.01  0.03 -0.04 
22377 35730 55472.83557 140.6   9.2 127  64  18  39 1.43 1.37  0.01  0.00  0.01 -0.02  0.03  0.02 
22387 35787 55472.90542 273.3  29.5  87 278 321  38 1.27 1.57 -0.00 -0.00  0.00  0.00 -0.04 -0.01 
22398 35830 55472.95826 193.8  12.6  12  98 185  72 1.29 1.54 -0.00  0.03 -0.01 -0.00  0.03 -0.01 
22415 35928 55473.07849 257.2   2.5 159  31  56  32 1.51 1.46 -0.00  0.00 -0.00  0.01 -0.01 -0.02 
22434 36075 55473.25871   4.6  21.8 146   3 201  85 1.40 1.47 -0.00  0.01 -0.01  0.00  0.01  0.00 
22455 36230 55473.44906 346.8  54.1  23  36 211  59 1.47 1.50  0.01  0.02  0.01  0.00  0.00  0.04 
22462 36292 55473.52513  34.4  80.0  16  60 284  66 1.36 1.55 -0.01  0.00  0.01 -0.04 -0.01 -0.02 
22463 36301 55473.53609  74.6  50.7 146 292 141  46 1.54 1.38  0.01 -0.01 -0.01  0.00 -0.00  0.00 
22503 36580 55473.87831 112.9  41.0  33   2 133  43 1.33 1.53 -0.01  0.01  0.01 -0.01 -0.00  0.00 
22537 36870 55474.23409  41.8  51.4 152 239 119  67 1.38 1.57 -0.02 -0.02 -0.00 -0.02  0.04 -0.00 
22547 36940 55474.31996 353.3   2.0 134  84 163  61 1.37 1.52 -0.02  0.00  0.04 -0.00  0.03 -0.02 
22566 37123 55474.54455 342.3 -60.8 124 159 108  59 1.32 1.47  0.00 -0.02  0.02  0.03  0.03  0.00 
22595 37354 55474.82805 334.8 -35.1 148 112 211  65 1.39 1.39 -0.00 -0.00  0.00  0.02 -0.01  0.02 
22628 37630 55475.16646 319.8   2.5 142 132 286  34 1.50 1.48  0.02 -0.00 -0.03  0.00 -0.00 -0.00 
22632 37648 55475.18861 278.0 -15.4 161  21 151  32 1.55 1.43 -0.00 -0.02  0.01  0.00 -0.00 -0.02 
22669 37907 55475.50642 328.9 -32.5 148  32 297  42 1.50 1.42 -0.01 -0.00 -0.01  0.00 -0.01 -0.01 
22675 37956 55475.56646 154.3  63.6 158 224 173  43 1.26 1.59 -0.02  0.00 -0.00  0.00 -0.00 -0.00 
22677 37971 55475.58502 275.1 -12.3  20 330 276  63 1.46 1.39  0.01 -0.02  0.02 -0.00 -0.01 -0.00 
22723 38377 55476.08295 114.5  -7.8   4 359  93 105 1.54 1.44 -0.04  0.02 -0.00 -0.01 -0.03 -0.03 
22823 39167 55477.05216  72.6   6.8  37 258 105  37 1.55 1.28 -0.01 -0.01  0.00  0.01  0.01 -0.03 
22842 39282 55477.19320  79.7 -48.8  24 171  67  35 1.48 1.38  0.00 -0.00  0.01 -0.00  0.01 -0.00 
22860 39377 55477.30989 116.0 -44.7 150 320  93  47 1.48 1.50  0.00  0.00  0.00 -0.00  0.01 -0.02 
22861 39392 55477.32819  49.2  69.0  31 164 341  77 1.32 1.54 -0.00  0.03  0.00  0.00  0.04 -0.01 
22867 39430 55477.37485 264.9 -28.9  49  56 192  41 1.47 1.47  0.02  0.01 -0.03 -0.02  0.00 -0.01 
22889 39606 55477.59087 346.6 -19.8 150 314 198  39 1.52 1.49  0.03  0.00  0.02  0.02  0.01 -0.03 
22914 39767 55477.78826 119.6   7.4 122 323 285  24 1.34 1.59 -0.00  0.01 -0.01  0.00 -0.00 -0.00 
22944 40041 55478.12438  91.4 -21.3  48 355 303  53 1.55 1.40  0.01 -0.04  0.02  0.00 -0.01  0.02 
22970 40278 55478.41518 352.7  11.5  51  16 121  25 1.37 1.59 -0.02  0.02  0.01  0.01  0.00 -0.00 
22976 40312 55478.45699  98.0  29.9 156 161 201  86 1.50 1.32 -0.00  0.00  0.00 -0.00 -0.01  0.01 
23011 40549 55478.74771 170.0  35.3 155 254 172 117 1.57 1.28  0.02  0.00  0.01  0.00 -0.02 -0.01 
23072 40995 55479.29486 140.4 -50.8  22  79  63  57 1.53 1.24  0.04  0.00 -0.01  0.04  0.00 -0.02 
23085 41117 55479.44464 111.5  -3.8 166 176 274  37 1.43 1.34 -0.00  0.00  0.01 -0.04 -0.03 -0.00 
23115 41376 55479.76236  66.0 -84.2 132 230 207  43 1.48 1.52 -0.01 -0.03 -0.02 -0.02  0.05  0.01 
23127 41430 55479.82867 262.4  64.9  85 211 242  33 1.51 1.46  0.03  0.00 -0.02 -0.00  0.01  0.01 
23210 42008 55480.53762 116.6  -9.7  21 248 310  62 1.38 1.51 -0.00  0.01 -0.00  0.00  0.03  0.02 
23250 42252 55480.83697 278.0 -54.6  13 271 324  43 1.55 1.30  0.01 -0.00  0.00 -0.00  0.00 -0.00 
23260 42307 55480.90442 272.5  37.6 124 329 231  35 1.51 1.43 -0.00 -0.01  0.01  0.01 -0.01  0.04 
23266 42354 55480.96229 159.2  52.7 168 151 286  62 1.37 1.52 -0.00 -0.00 -0.03  0.00  0.00 -0.00 
23282 42464 55481.09713 323.1  36.1 143 138 207  79 1.28 1.59 -0.02 -0.02 -0.03  0.01  0.01 -0.01 
23288 42498 55481.13894 146.5 -43.4  41 210  83  74 1.49 1.29 -0.00  0.00 -0.00 -0.01  0.01 -0.02 
23297 42544 55481.19532 335.5  10.7 113 212 120  22 1.36 1.45 -0.02 -0.01  0.00  0.01  0.03 -0.03 
23305 42612 55481.27879 272.4 -47.0  52 315 309  54 1.25 1.55  0.01  0.03 -0.02  0.01  0.02  0.02 
23364 43024 55481.78412 222.8  48.3 158 201  74 108 1.40 1.38 -0.00  0.03 -0.00 -0.03 -0.03 -0.02 
23388 43180 55481.97562  60.1 -34.9  84  15 216  32 1.51 1.31 -0.02  0.00  0.01 -0.02  0.02 -0.01 
23414 43419 55482.26873  46.7  15.8  23 111 329  57 1.34 1.47 -0.00  0.00  0.00  0.02  0.00  0.02 
23430 43533 55482.40873 162.2  67.9 155  13 344  49 1.28 1.49  0.01  0.04 -0.00  0.03 -0.03  0.02 
23463 43761 55482.68836   8.6 -35.7  21  52 222 106 1.56 1.25 -0.03  0.01 -0.03 -0.03 -0.02  0.01 
23467 43774 55482.70424 289.5 -12.9  55  19 241  20 1.54 1.25 -0.01  0.01 -0.01  0.00 -0.00 -0.00 
23475 43857 55482.80609 163.9  -4.9  21 251 171  16 1.47 1.43 -0.00 -0.02 -0.00 -0.03 -0.01  0.01 
23556 44407 55483.48092 275.7  -3.5 135 154 252  38 1.39 1.37 -0.00 -0.00  0.00  0.02  0.02 -0.04 
23562 44434 55483.51414 123.4 -46.1  44  49 208  37 1.22 1.57  0.00  0.01  0.01 -0.02  0.02  0.02 
23578 44527 55483.62821 140.5  30.7 148 161 187  86 1.30 1.48 -0.02  0.00  0.02 -0.02 -0.02 -0.02 
23618 44858 55484.03434 321.8 -65.9 137 227  89  30 1.43 1.47 -0.01 -0.03 -0.01 -0.01 -0.01 -0.01 
23639 44975 55484.17776 234.9  48.2  25 137 251  48 1.34 1.59 -0.00 -0.00  0.02 -0.00 -0.00  0.00 
23669 45243 55484.50654  70.0  65.8 125 186 181  47 1.32 1.54  0.00  0.00 -0.00  0.03 -0.03 -0.01 
23685 45345 55484.63177  79.2   5.0 121 321  69  33 1.60 1.29  0.00  0.00 -0.00  0.00  0.00 -0.00 
23686 45359 55484.64885 158.4 -69.3  31 241 110  46 1.52 1.30 -0.00 -0.00  0.00 -0.00 -0.01 -0.01 
23723 45580 55484.91997   4.7  10.3 131 256 216  34 1.34 1.45 -0.00  0.02 -0.01 -0.01  0.00  0.03 
23739 45696 55485.06228 123.2  19.9 149 320  84  46 1.51 1.33 -0.02  0.02 -0.02  0.00 -0.01  0.03 
23812 46125 55485.58860 308.9 -15.6 159  43 292  56 1.56 1.34 -0.03  0.03 -0.02  0.03  0.02 -0.00 
23827 46217 55485.70152 156.9  73.3 134 277 189  34 1.49 1.50  0.01  0.00  0.01  0.04  0.01 -0.03 
23828 46222 55485.70768 198.9  18.1   8  71 105  79 1.46 1.30  0.02  0.01 -0.00  0.01 -0.05 -0.01 
23845 46342 55485.85490  33.5 -72.3  50 301 340  64 1.58 1.23 -0.03  0.03 -0.01  0.01  0.01 -0.03 
23881 46618 55486.19347 358.8  -6.0  75 166 291  44 1.46 1.39 -0.01  0.01 -0.02 -0.02 -0.02  0.01 
23892 46705 55486.30012 225.0 -83.3  34  14 212  57 1.25 1.55 -0.01  0.00 -0.01 -0.01 -0.00 -0.00 
23899 46759 55486.36648 265.1  45.4 165 112 349  41 1.52 1.42  0.01  0.01  0.01 -0.01  0.01 -0.00 
23906 46811 55486.43028  99.7  60.1 120 246  68  35 1.40 1.51 -0.00  0.01 -0.03 -0.00 -0.00  0.00 
23942 47093 55486.77620  29.8 -18.1  18  73  98  63 1.42 1.43  0.01  0.00  0.02 -0.01 -0.00  0.03 
23944 47116 55486.80443 145.3  -1.1  63 131 161  33 1.59 1.33  0.02  0.01  0.02 -0.00 -0.00  0.00 
23951 47191 55486.89646 103.6 -20.8  33 206 191  28 1.39 1.41 -0.00 -0.01 -0.04 -0.01  0.01 -0.03 
23959 47248 55486.96650 351.9 -59.3 157 100 360  47 1.33 1.50 -0.03 -0.00  0.00  0.01  0.01  0.02 
23974 47407 55487.16145 304.2  62.6 149 123 234  55 1.37 1.48  0.04 -0.02  0.00  0.01 -0.01  0.01 
24000 47636 55487.44236 310.9  39.5  24 169 153  36 1.39 1.45  0.03  0.01  0.04  0.00 -0.01  0.01 
24018 47793 55487.63506 342.1 -59.3  63 170  42  48 1.50 1.49  0.00 -0.05 -0.00 -0.04  0.00 -0.02 
24022 47832 55487.68296 144.7   1.3 154 133  38  56 1.31 1.45 -0.01  0.00  0.00  0.02  0.03  0.02 
24024 47846 55487.70007 344.2  68.4  53 286  61  22 1.26 1.52  0.01 -0.03  0.01 -0.00  0.03  0.03 
24031 47914 55487.78351 329.6 -46.4 138  68  72  54 1.47 1.30 -0.04  0.03 -0.02  0.00 -0.01 -0.02 
24077 48189 55488.12089 160.3  -7.7 148 236 288  54 1.54 1.45  0.02 -0.00  0.02 -0.01  0.03  0.00 
24139 48664 55488.70352 175.1  43.8 124 330 315  52 1.40 1.49 -0.00  0.00  0.01  0.00  0.00 -0.00 
24168    32 55429.03938 230.1  11.3 141  73  95  66 1.45 1.56  0.00  0.00 -0.00 -0.01  0.01 -0.01 
24169    35 55429.04307 218.3  50.1  33 232 145  71 1.49 1.53 -0.00 -0.01 -0.02  0.01  0.01  0.03 
24232   556 55429.68223 136.5  59.1   5 308 253  92 1.49 1.58  0.00  0.01  0.00 -0.01  0.00 -0.01 
24238   638 55429.78279 213.9  68.3  31 229  23  26 1.59 1.49 -0.01 -0.00 -0.02 -0.03 -0.02 -0.00 
24365  1870 55431.29431 232.8 -31.4 118 280 110  38 1.52 1.60 -0.00 -0.00 -0.00 -0.01  0.00  0.01 
24372  1914 55431.34823 146.3  -4.1  32  34  54  67 1.56 1.46 -0.01 -0.03 -0.01 -0.03  0.01  0.01 
24483  2936 55432.60213 237.8 -57.1 113 252 139  38 1.50 1.58  0.00  0.01 -0.01  0.01  0.02 -0.01 
24578  3839 55433.70995  74.6  16.2 164 303  30  46 1.51 1.55 -0.04  0.01 -0.01  0.01 -0.01 -0.01 
24613  4199 55434.15158  86.2 -30.7  48 213 189  49 1.57 1.55 -0.01  0.00 -0.02 -0.01 -0.01 -0.00 
24615  4212 55434.16752 184.6 -46.1   4 157 247  79 1.56 1.55 -0.01  0.03 -0.01 -0.04 -0.02 -0.02 
24672  4784 55434.86941 165.9  69.4  65   8 126  37 1.52 1.50 -0.00 -0.03 -0.01  0.02 -0.02  0.03 
24688  4999 55435.13312 249.4  35.4  39  58 296  82 1.51 1.58  0.00 -0.01 -0.01  0.03  0.02  0.02 
24736  5438 55435.67168 309.9  48.6 150 264   4  48 1.51 1.57 -0.01 -0.01  0.01  0.00 -0.00 -0.00 
24763  5705 55435.99926 193.6  53.8 153 222  42  91 1.47 1.57  0.01  0.03 -0.00 -0.03 -0.04 -0.00 
24838  6382 55436.82985 244.1  68.4  90 156 340  15 1.52 1.49 -0.04 -0.00  0.02  0.00 -0.01  0.01 
24888  6806 55437.35010 353.3  43.2  31 164  72  95 1.46 1.55 -0.02  0.02 -0.00 -0.00 -0.02  0.00 
24965  7564 55438.27995  20.0  75.9  53 313 267  34 1.50 1.59  0.02  0.01  0.01 -0.04 -0.00 -0.02 
25088  8687 55439.65775 303.2  26.1 134  26  56  32 1.55 1.51  0.00 -0.02  0.01  0.00  0.02 -0.03 
25206  9711 55440.91416 284.0  45.0  23  61 195  61 1.50 1.59  0.00 -0.01  0.01 -0.01 -0.04  0.02 
25208  9718 55440.92256  40.4 -66.8  57  13 154  57 1.59 1.57 -0.01 -0.02  0.00 -0.00  0.00  0.00 
25389 11435 55443.02906  80.8  -7.5 138 253  58  41 1.47 1.59 -0.00  0.00  0.02  0.02 -0.00 -0.00 
25410 11602 55443.23403  54.2  56.0 145 195 347  48 1.54 1.58 -0.02 -0.04 -0.00 -0.00 -0.02  0.01 
25411 11639 55443.27951 149.5 -44.4  58 310  99  29 1.60 1.43  0.00  0.00  0.00  0.01 -0.02  0.02 
25479 12386 55444.19584 289.5   2.8  33  73 195  55 1.47 1.54  0.00  0.02  0.02 -0.04  0.01  0.01 
25665 14226 55446.45339 230.7 -28.6 157   6 189 106 1.52 1.59 -0.01  0.02 -0.03  0.00 -0.00  0.00 
25757 15059 55447.47518 279.8  77.0 113 241 101  24 1.47 1.56 -0.00  0.00 -0.00  0.01 -0.00  0.00 
25825 15727 55448.29492 328.4 -21.6  31 266 140  48 1.50 1.51 -0.01  0.02  0.00 -0.00  0.00  0.00 
25846 15910 55448.51944 295.3 -46.3 136   5  18  60 1.46 1.56 -0.01 -0.01 -0.00 -0.04  0.01  0.02 
25853 16005 55448.63598 240.5 -32.4 162 290 154  55 1.52 1.51 -0.00 -0.00 -0.00 -0.00  0.00 -0.00 
25926 16737 55449.53391  28.1  67.9  29  57  50  81 1.58 1.55 -0.01 -0.00  0.00  0.00  0.00 -0.00 
25947 16934 55449.77556 102.1  19.0 167 219 149  74 1.51 1.56 -0.02  0.01  0.03  0.02  0.02  0.03 
25968 17163 55450.05647 340.8 -62.3  26  97  60  44 1.49 1.57  0.02  0.01  0.01 -0.01  0.00  0.02 
26092 18287 55451.43547 166.8 -77.2 152 301 253  61 1.58 1.54 -0.02 -0.02 -0.01 -0.03 -0.00 -0.04 
26108 18489 55451.68347 349.4 -15.1  78  77 107  33 1.52 1.53  0.00 -0.00  0.00  0.03  0.00 -0.01 
26455 21711 55455.63619  59.6  43.9 130 269 131  61 1.48 1.55 -0.01 -0.00  0.00 -0.01  0.02  0.02 
26464 21768 55455.70632 349.2 -11.3  51 108 168  39 1.57 1.46  0.00  0.00  0.00  0.01  0.04  0.01 
26489 21978 55455.96381 283.8  62.3  38  41 119  54 1.54 1.49  0.00 -0.00  0.01  0.00 -0.00 -0.00 
26698 24329 55458.84820 337.7 -21.7  24 343 154  35 1.53 1.48 -0.01 -0.02 -0.00  0.02  0.02 -0.02 
26802 25093 55459.78560  21.1 -41.8  51 323 284  52 1.49 1.59  0.01  0.00  0.00 -0.02 -0.00  0.01 
26870 25696 55460.52534  51.8  42.9 137 283 120  41 1.59 1.47 -0.01 -0.03 -0.02  0.01  0.00  0.00 
26879 25782 55460.63075  65.7  11.4 116 178 353  25 1.53 1.50 -0.01  0.02 -0.01 -0.02  0.01  0.01 
26882 25803 55460.65650 343.9  50.6  54   5 101  42 1.58 1.59  0.01 -0.02  0.03  0.01  0.00 -0.00 
26920 26141 55461.07121 316.6  24.7  15 156 242  44 1.57 1.57 -0.02  0.01  0.01  0.03 -0.02  0.02 
27149 28478 55463.93840 102.6 -46.3 147 333 308  53 1.58 1.55  0.03 -0.00  0.03 -0.00  0.00  0.00 
27159 28546 55464.02193 217.2  15.4  16  30 292  85 1.52 1.52  0.01 -0.04  0.03  0.00  0.03 -0.04 
27174 28675 55464.18008 310.8 -16.8 151 150 121  66 1.50 1.57 -0.00  0.01  0.01 -0.01  0.00  0.01 
27232 29249 55464.88441  46.5 -21.8  37 259 119 105 1.60 1.53 -0.00 -0.01  0.01  0.02 -0.00  0.01 
27234 29273 55464.91364 164.8  22.1  18  69 109  33 1.60 1.48  0.01  0.00  0.01  0.01  0.01  0.00 
27344 30241 55466.10143 346.3  61.4  23 158  31  37 1.59 1.57  0.03 -0.03  0.01  0.04  0.01  0.01 
27371 30421 55466.32218 186.3   7.7 124 170 317  47 1.59 1.60  0.01 -0.03 -0.02 -0.02  0.02 -0.01 
27544 32150 55468.44342 119.0 -12.1  49  30 302  19 1.49 1.56  0.03  0.03 -0.00 -0.00 -0.00  0.00 
27684 33372 55469.94261 151.6 -16.5  20 264 354  61 1.52 1.51 -0.00 -0.01  0.00  0.02  0.01  0.03 
27685 33382 55469.95481 127.9 -45.0  12  66 134  66 1.58 1.58  0.01 -0.01 -0.01  0.03 -0.03  0.03 
27728 33779 55470.44194 281.1 -38.7  36  20 323  95 1.53 1.48 -0.01 -0.01 -0.02 -0.03 -0.02  0.03 
27786 34401 55471.20512 198.6  15.8  44  37 342  43 1.59 1.43  0.00  0.00  0.00  0.01 -0.02  0.01 
27908 35647 55472.73363  36.2 -41.2 153 228 353  76 1.51 1.58  0.01  0.01 -0.00 -0.00  0.00  0.00 
27937 35980 55473.14234 192.9  40.7 151 180 352  43 1.51 1.57 -0.03 -0.02  0.02 -0.01  0.02  0.00 
28030 36765 55474.10522 173.1 -24.3 126 153 144  34 1.49 1.53  0.02 -0.03  0.03 -0.00  0.00 -0.00 
28083 37210 55474.65130 334.0 -64.1  71 331 141  38 1.46 1.58 -0.00  0.00  0.00 -0.00 -0.00 -0.00 
28205 38279 55475.96280 241.4  51.1  42 102   5  51 1.60 1.52 -0.01 -0.00  0.01 -0.01  0.01 -0.02 
28230 38505 55476.23997 252.7 -61.6   6 270  48  92 1.55 1.54 -0.01 -0.05 -0.01 -0.03  0.02 -0.00 
28281 39009 55476.85846 242.1  -4.4 123 230 309  57 1.53 1.53  0.02  0.00 -0.01 -0.04  0.03  0.00 
28368 39875 55477.92084 296.4  51.7 163 304 315  66 1.58 1.47 -0.01 -0.01  0.01  0.03 -0.03 -0.00 
28370 39881 55477.92830 264.1  37.3  30 196  22  97 1.58 1.44  0.00  0.00 -0.01 -0.02  0.00 -0.01 
28405 40212 55478.33435  31.7  27.2  35 181  86  44 1.58 1.55  0.03  0.03  0.02 -0.02 -0.01  0.00 
28553 41627 55480.07030  31.7 -41.8 157 359  28  49 1.55 1.57 -0.01  0.00  0.01 -0.01 -0.01  0.00 
28563 41748 55480.21881 217.0 -16.0 150 159 160  57 1.52 1.57  0.00  0.00 -0.00  0.00  0.00  0.01 
28586 41954 55480.47157 102.1 -24.4  38   2 201  52 1.53 1.49 -0.02 -0.02  0.02  0.02 -0.01  0.01 
28627 42287 55480.87996 336.0   3.2  62 238 170  26 1.56 1.52 -0.01  0.03  0.03  0.02  0.01 -0.01 
28645 42449 55481.07874 113.2 -30.2  20  61   6  91 1.55 1.46  0.00 -0.00  0.00 -0.01  0.01 -0.00 
28683 42746 55481.44310 235.9 -53.7  41 359 122  32 1.57 1.49  0.01 -0.00 -0.01 -0.01 -0.00 -0.01 
28700 42948 55481.69096 212.1   9.3 154 300  88  51 1.53 1.52  0.01  0.02  0.04 -0.00 -0.00  0.00 
28823 44101 55483.10552  13.6  12.7  35  29 257  47 1.47 1.58 -0.01  0.01 -0.02 -0.01  0.02 -0.04 
28840 44242 55483.27839 351.8  -9.5  14  93 309  75 1.59 1.53 -0.01 -0.01  0.01 -0.00  0.00  0.01 
28861 44399 55483.47105 349.6 -20.9 154  22 263  29 1.59 1.57  0.02  0.02 -0.01  0.00 -0.01  0.01 
28907 45006 55484.21576  15.9  33.9  39 188 204  83 1.59 1.59  0.03 -0.02 -0.04 -0.02 -0.02  0.01 
29014 45821 55485.21567 276.8  33.9  30  38 300  42 1.54 1.49 -0.01 -0.00  0.00  0.04 -0.03  0.00 
29148 47091 55486.77371 344.8 -59.4 164  17 297 104 1.56 1.53  0.00  0.00 -0.00  0.01  0.02 -0.02 
29157 47239 55486.95530 267.4  63.6  32 221  60  37 1.45 1.60 -0.01  0.03 -0.02  0.00 -0.01 -0.00 
29176 47413 55487.16895 123.0  -8.1 159 216  17  49 1.54 1.58  0.04 -0.02 -0.02  0.01  0.00  0.01 
29277 48223 55488.16248 218.1 -48.6 142 122 213  63 1.43 1.59 -0.01  0.01  0.01  0.01  0.01 -0.02 
29304 48540 55488.55155 356.6 -67.2  73 103 168  28 1.49 1.54 -0.00  0.00  0.00  0.02  0.01 -0.00 


==> 2016_coinc.txt <==
Title: The First Two Years of Electromagnetic Follow-Up with
       Advanced LIGO and Virgo
Authors: Singer L.P., Price L.R., Farr B., Urban A.L., Pankow C., Vitale S.,
         Veitch J., Farr W.M., Hanna C., Cannon K., Downes T., Graff P.,
         Haster C., Mandel I., Sidery T., Vecchio A.
Table: Detections and sky localization areas for 2016 scenario
================================================================================
Byte-by-byte Description of file: datafile5.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label                Explanations
--------------------------------------------------------------------------------
   1-  7 I7     ---       coinc-event-id       Detection ID (1)
   9- 13 I5     ---       simulation-id        Simulation ID (2)
  15- 17 A3     ---       network              Detector network
  19- 23 F5.1   ---       snr-net              Network SNR
  25- 28 F4.1   ---       snr-H                ? SNR in H (3)
  30- 33 F4.1   ---       snr-L                ? SNR in L (3)
  35- 38 F4.1   ---       snr-V                ? SNR in V (3)
  40- 43 F4.2   solMass   mass1                Recovered mass 1
  45- 48 F4.2   solMass   mass2                Recovered mass 2
  50- 56 F7.3   deg2      rapid-area50         50% area, BAYESTAR
  58- 64 F7.2   deg2      rapid-area90         90% area, BAYESTAR
  66- 76 F11.5  deg2      rapid-searched-area  Searched area, BAYESTAR
  78- 84 F7.3   deg2      pe-area50            ? 50% area, LALINFERENCE_MCMC
  86- 93 F8.3   deg2      pe-area90            ? 90% area, LALINFERENCE_MCMC
  95-103 F9.4   deg2      pe-searched-area     ? Searched area, LALINFERENCE_MCMC
--------------------------------------------------------------------------------
Note (1): Identifier for detection candidate. This is the same value as the
          coinc_event_id column in the GSTLAL output database and the OBJECT
          cards in sky map FITS headers, with the 'coinc_event:coinc_event_id:'
          prefix stripped.
Note (2): Identifier for simulated signal. This is the same value as the
          simulation_id column in the GSTLAL output database, with the
          'sim_inspiral:simulation_id:' prefix stripped.
Note (3): Blank if SNR < 4 or detector is not online.
--------------------------------------------------------------------------------
 288172 43323 HV   13.0 12.0       4.8 1.48 1.11 162.000 1030.00   184.00000 291.000 1040.000  909.0000 
 288830 43688 HV   21.0 18.0      10.8 1.27 1.20  25.900   90.20    56.80000  19.600   74.900   92.7000 
 302383  7569 HLV  20.1 14.2 14.2      1.29 1.22 160.000  531.00  1500.00000  62.900  288.000  496.0000 
 303684  7800 HLV  23.4 17.9 15.0      1.32 1.25  67.700  279.00    28.70000  17.800   88.500   18.6000 
 313831  9572 HLV  35.2 27.2 21.5  6.2 1.31 1.23   1.280    4.40     2.57000                            
 314183  9632 HLV  24.0 16.2 17.7      1.48 1.12  89.700  374.00   249.00000   7.760   31.800    0.6030 
 315287  9836 HLV  15.4 12.5  8.9      1.31 1.24 125.000  507.00    59.60000                            
 316484 10053 HLV  15.2 10.6 10.9      1.30 1.23 222.000  822.00  1080.00000                            
 316923 10134 HLV  52.2 40.3 30.9 12.2 1.38 1.10   0.499    1.69     0.76300   0.407    1.360    0.2100 
 317140 10168 HLV  19.1 11.5 15.3      1.64 1.02 121.000  373.00    38.50000  60.700  248.000   18.3000 
 320494 10740 HLV  16.6 13.4  8.8  4.2 1.53 1.07  55.000  331.00   281.00000                            
 337192 13679 HLV  19.6 11.2 13.6  8.5 1.32 1.24   2.210    7.59     8.49000   1.990    6.790    5.3800 
 345145 15084 HLV  22.6 16.3 13.6  7.8 1.45 1.09   1.790    6.04     5.75000   1.610    5.900    3.7600 
 348470 15668 HLV  18.0 12.6 12.8      1.40 1.16 247.000  727.00   499.00000                            
 359907 17680 HLV  13.9 10.6  7.3  5.1 1.28 1.21  14.100  115.00     7.39000  15.800   76.700    2.7400 
 362446 18115 HLV  15.3  9.9 11.7      1.30 1.22 212.000  876.00  1270.00000  12.500  235.000 1200.0000 
 364820 18531 HLV  15.7 11.3 10.9      1.29 1.22 248.000  808.00   120.00000                            
 373260 20030 HLV  20.7 15.9 13.3      1.58 1.06  87.600  438.00   214.00000  34.200  193.000    2.3300 
 385329 22182 HLV  14.5 11.5  8.8      1.29 1.22 133.000  565.00    94.60000                            
 386135 22330 HLV  17.9 12.3 13.0      1.32 1.25 167.000  628.00    38.70000  30.600  190.000    5.1100 
 388643 22768 HLV  13.5  8.0 10.9      1.54 1.05 185.000  784.00   302.00000                            
 389478 22908 HLV  41.9 26.1 29.7 13.9 1.38 1.16   1.620    5.67     1.12000   1.230    4.170    2.1200 
 417956 27962 HLV  17.1 12.0 12.2      1.37 1.17 196.000  680.00   212.00000                            
 427155 29581 HLV  12.7 11.9  4.6      1.28 1.21 178.000  720.00   291.00000                            
 429873 30074 HLV  13.7 10.8  8.3      1.43 1.16 222.000  961.00   557.00000                            
 435585 31101 HLV  13.6  9.6  9.7      1.60 1.02 325.000 1010.00   388.00000                            
 444479 32685 HLV  72.9 51.9 51.2      1.32 1.25  17.200   95.60   154.00000   0.367    1.360    0.7210 
 450465 33716 HLV  17.1  5.2 16.2      1.27 1.20  81.700  339.00   152.00000   5.810   24.700   11.6000 
 451722 33932 HLV  19.7 15.5 12.2      1.39 1.17  98.000  329.00   261.00000                            
 458781   699 HL   18.9 13.1 13.6      1.33 1.25 211.000  632.00    39.20000                            
 459770  1243 HL   15.7 12.2  9.8      1.54 1.09 157.000  749.00   147.00000  99.900  645.000   65.3000 
 463715  3423 HL   13.1 10.2  8.2      1.31 1.24 191.000  818.00   261.00000 153.000  835.000  159.0000 
 465658  4463 HL   12.8 10.7  7.1      1.42 1.16 285.000 1180.00   433.00000 291.000 1340.000  470.0000 
 467320  5384 HL   15.3 12.4  9.0      1.25 1.19 154.000  520.00   114.00000                            
 468530  6060 HL   20.4 14.1 14.7      1.30 1.23 185.000  651.00   703.00000 121.000  554.000  517.0000 
 469497  6583 HL   17.5 13.1 11.7      1.43 1.11 259.000  816.00    74.10000 209.000  753.000   32.2000 
 469650  6668 HL   16.2 10.2 12.6      1.31 1.24 133.000  504.00    10.80000 187.000  631.000   99.0000 
 469692  6694 HL   12.4  9.1  8.4      1.55 1.03 450.000 1330.00   187.00000                            
 471461 35509 LV   69.2      68.1 12.1 1.46 1.05   6.080   31.70     1.74000                            
 493048 47846 HV   13.8 11.2       8.1 1.43 1.35  28.400  135.00   166.00000  24.800  161.000  106.0000 
 493717 48272 HV   24.1 22.8       7.5 1.48 1.27  45.500  297.00    64.10000                            
 494115 48517 HV   17.9 17.0       5.6 1.38 1.31 129.000  419.00    98.20000                            
 496407  7327 HLV  16.3 12.5 10.4      1.38 1.30  94.000  326.00     0.35400                            
 498116  7682 HLV  13.6  8.9 10.3      1.41 1.33 300.000 1010.00  1200.00000                            
 498200  7702 HLV  15.8  9.8 10.9  5.9 1.59 1.21  24.700   95.70     6.99000  20.800   78.700    1.0500 
 501703  8441 HLV  15.1 12.0  9.1      1.44 1.23 170.000  576.00     8.43000  48.500  237.000   70.4000 
 501899  8484 HLV  12.5 10.3  7.1      1.54 1.16 369.000 1490.00   825.00000                            
 502973  8709 HLV  40.2 23.3 32.8      1.43 1.27  17.900   62.40    23.40000                            
 503473  8817 HLV  25.7 15.4 20.5      1.37 1.30  78.700  238.00   170.00000   7.020   25.900   11.5000 
 504298  8983 HLV  12.7  9.0  8.9      1.34 1.27 298.000 1090.00  1830.00000                            
 504593  9050 HLV  17.4 12.0 12.6      1.37 1.29 201.000  759.00   220.00000                            
 504768  9084 HLV  20.5 16.5 12.2      1.36 1.28  96.200  321.00   135.00000                            
 505809  9297 HLV  18.6  9.6 15.9      1.69 1.14 114.000  366.00   207.00000                            
 509072  9986 HLV  14.9  9.6 11.4      1.36 1.29 153.000  773.00    16.20000                            
 509523 10080 HLV  12.4  7.8  9.6      1.40 1.32 341.000 1170.00   196.00000                            
 510550 10293 HLV  14.1  9.0 10.8      1.42 1.34 208.000  929.00   363.00000                            
 510822 10350 HLV  32.1 24.9 13.9 14.9 1.42 1.34   1.290    4.38     0.59800                            
 511690 10536 HLV  12.4  9.2  7.0  4.5 1.43 1.34  81.000  320.00    12.20000  40.300  120.000   18.1000 
 515101 11242 HLV  29.0 20.7 20.3      1.36 1.29  99.700  338.00    79.20000                            
 515902 11417 HLV  18.0 12.9 12.6      1.42 1.33 201.000  654.00   529.00000  13.500  187.000  209.0000 
 516254 11483 HLV  14.9  9.7  9.4  6.1 1.65 1.09   4.280   21.80     2.20000   3.210   12.200    1.3800 
 517497 11749 HLV  12.9  9.7  7.4  4.2 1.73 1.12 194.000  713.00    97.40000 105.000  635.000   28.0000 
 518038 11868 HLV  13.9 10.8  8.7      1.40 1.32 168.000  686.00   181.00000  12.700   87.600   16.4000 
 518343 11935 HLV  13.5 10.2  8.8      1.55 1.24 220.000  969.00   156.00000                            
 519116 12101 HLV  15.3  9.7  9.4  7.1 1.34 1.26   5.810   20.80    10.10000                            
 519792 12238 HLV  15.2 10.4 11.1      1.65 1.12 210.000  848.00   314.00000  45.600  321.000   19.4000 
 520997 12489 HLV  19.3 13.9 12.5  4.9 1.38 1.30   4.680   20.20     5.14000                            
 521216 12529 HLV  13.9  9.8  8.4  5.3 1.41 1.33   4.810   20.30     0.69900                            
 521547 12596 HLV  16.6 10.0 13.3      1.42 1.34 121.000  470.00    93.70000   7.120   25.600   10.7000 
 521656 12623 HLV  18.7 14.6 10.4  5.3 1.42 1.34   8.400   27.10    21.90000                            
 522253 12749 HLV  14.1  9.2 10.7      1.37 1.30 212.000  935.00     3.84000   9.660  189.000   97.7000 
 522890 12885 HLV  13.3  9.4  9.4      1.73 1.05 414.000 1070.00   454.00000  53.400  283.000   20.9000 
 523314 12974 HLV  16.1 11.3 11.6      1.49 1.26 227.000  759.00   118.00000 111.000  494.000  267.0000 
 525768 13486 HLV  16.6 11.9 11.5      1.37 1.30 292.000  819.00   331.00000                            
 527133 13760 HLV  15.9  9.5 10.9  6.5 1.40 1.32   5.330   18.40     1.73000                            
 527365 13805 HLV  15.7 12.3  9.7      1.39 1.31 156.000  551.00   336.00000  30.600  240.000   18.6000 
 528605 14075 HLV  17.0 12.4 10.0  6.0 1.54 1.21   5.820   23.70     2.89000                            
 528825 14121 HLV  12.2  9.9  7.2      1.59 1.19 226.000  831.00   933.00000  21.500  245.000    3.5500 
 529097 14179 HLV  18.0 10.2 14.8      1.65 1.04 128.000  439.00    81.50000                            
 529406 14245 HLV  12.3  9.6  7.7      1.55 1.15 253.000 1080.00    91.90000   7.720  170.000   92.4000 
 530272 14434 HLV  12.4  8.7  8.8      1.53 1.23 441.000 1310.00   495.00000 234.000  880.000   82.7000 
 531143 14620 HLV  14.3 10.1 10.2      1.49 1.24 274.000  935.00   343.00000 127.000  594.000   10.9000 
 533209 15025 HLV  19.3 13.3 14.0      1.59 1.06 150.000  557.00   164.00000                            
 533287 15039 HLV  21.0 15.1 13.8  4.9 1.55 1.23  13.800   49.20    44.50000                            
 533980 15182 HLV  17.5 11.1 12.3  5.6 1.51 1.16   3.740   13.30     1.40000                            
 536500 15716 HLV  13.0  9.4  9.0      1.34 1.27 304.000 1170.00   520.00000                            
 536625 15740 HLV  22.1 14.9 15.7  4.7 1.34 1.27   5.170   21.80    29.50000   2.900   10.600   31.3000 
 539233 16275 HLV  15.6  6.6 14.1      1.52 1.10  63.800  272.00    57.80000  29.300  148.000   68.7000 
 542208 16886 HLV  16.1 13.5  8.7      1.57 1.13 154.000  499.00    31.60000                            
 542213 16887 HLV  15.6 12.1  9.9      1.70 1.13 144.000  582.00   332.00000  25.100  212.000   10.6000 
 542413 16926 HLV  13.8  8.4 11.0      1.50 1.15 343.000 1060.00   385.00000                            
 542728 16994 HLV  13.0  7.3 10.7      1.35 1.26 183.000  680.00   103.00000                            
 542834 17018 HLV  13.7  9.2  8.0  6.3 1.58 1.12   4.870   23.00     4.25000   6.180   36.400    3.7200 
 543915 17241 HLV  12.6 10.6  7.0      1.38 1.30 206.000  815.00    38.00000 118.000  558.000   31.0000 
 545920 17662 HLV  13.5  9.1 10.0      1.38 1.30 345.000 1130.00  1160.00000                            
 546168 17715 HLV  28.5 22.1 18.0      1.40 1.32  56.800  204.00   104.00000                            
 547116 17909 HLV  12.9  8.8  9.3      1.41 1.32 303.000 1140.00   117.00000                            
 547501 17984 HLV  13.6  8.6 10.5      1.66 1.16 275.000 1000.00   766.00000                            
 550744 18665 HLV  12.7  9.5  8.4      1.45 1.18 291.000 1160.00   639.00000  92.700  792.000 3310.0000 
 554816 19526 HLV  17.9 14.4 10.6      1.33 1.26 102.000  398.00   303.00000  12.900  138.000   22.4000 
 556895 19965 HLV  13.3  7.6 10.9      1.39 1.32 163.000  804.00   227.00000  25.800  170.000   48.1000 
 557056 19999 HLV  13.3  8.9 10.0      1.60 1.21 281.000  946.00   111.00000   9.100   34.600    9.1900 
 559560 20510 HLV  18.3 10.7 12.7  7.7 1.67 1.14   2.770    9.57     0.87800                            
 561293 20866 HLV  12.4  7.2 10.1      1.39 1.31 322.000 1210.00    21.90000  53.400  578.000  127.0000 
 563035 21230 HLV  13.8 12.5  6.0      1.37 1.35 167.000  670.00   153.00000                            
 563661 21359 HLV  19.7 13.4 14.5      1.43 1.34 131.000  533.00   463.00000  81.500  377.000   10.3000 
 564513 21528 HLV  14.5  7.3 12.5      1.59 1.10 127.000  523.00     8.27000  11.500   76.100   43.4000 
 567047 22053 HLV  21.2 16.1 12.7  5.3 1.41 1.33   5.880   20.30    28.40000   4.660   20.000    3.2900 
 567872 22217 HLV  25.8 16.8 18.3  7.1 1.36 1.29   4.270   15.00     0.45700   1.850    6.850    0.1570 
 568013 22251 HLV  12.0  4.8 11.0      1.41 1.33 206.000  857.00   303.00000  63.100  477.000   52.6000 
 569043 22468 HLV  15.4 12.3  9.3      1.35 1.27 159.000  556.00     0.36700                            
 569374 22534 HLV  12.5  7.6  7.8  6.1 1.68 1.01   5.990   21.10  4690.00000  13.500   58.900    1.5500 
 571028 22886 HLV  14.5 10.0 10.6      1.34 1.27 228.000  876.00    73.00000                            
 571425 22964 HLV  12.4  9.2  8.3      1.44 1.28 303.000 1140.00    71.00000                            
 571597 22998 HLV  20.9 13.3 14.0  8.2 1.39 1.31   1.630    5.66     1.42000                            
 571722 23025 HLV  12.9 10.3  7.8      1.62 1.15 249.000  838.00   256.00000  42.900  633.000    0.5770 
 572182 23119 HLV  31.7 22.9 20.3  8.4 1.55 1.09   0.964    3.73     3.18000                            
 573696 23433 HLV  15.1 10.0 11.4      1.43 1.35 214.000  828.00   147.00000                            
 573983 23493 HLV  16.9 12.7 11.1      1.36 1.28 113.000  552.00   516.00000                            
 574627 23630 HLV  32.4 21.4 24.4      1.38 1.30  28.200  117.00    18.50000                            
 576081 23941 HLV  15.4 11.8  9.9      1.55 1.25 220.000  884.00   316.00000  49.800  205.000   27.1000 
 576421 24015 HLV  18.9 12.3 14.3      1.45 1.18 134.000  526.00    62.80000                            
 577859 24312 HLV  24.8 14.3 20.2      1.46 1.16  59.200  236.00   107.00000  15.700   63.700    6.8600 
 585579 25891 HLV  17.5 12.3 12.5      1.37 1.30 192.000  658.00   538.00000                            
 588750 26563 HLV  24.1 16.7 17.3      1.40 1.22 105.000  380.00   176.00000  43.900  212.000   47.6000 
 588762 26565 HLV  12.1  7.8  9.3      1.36 1.28 304.000 1160.00   143.00000 133.000  586.000  374.0000 
 588799 26573 HLV  14.1 11.7  7.9      1.48 1.27 277.000 1070.00     2.54000                            
 589261 26669 HLV  14.1  6.9 12.3      1.71 1.02 173.000  574.00   275.00000                            
 591966 27235 HLV  15.5 10.5 11.4      1.44 1.33 181.000  809.00   987.00000                            
 596094 28074 HLV  14.5 10.7  9.8      1.45 1.19 286.000  921.00    52.80000  30.800  205.000  394.0000 
 596369 28129 HLV  13.6 10.5  8.6      1.38 1.30 367.000 1150.00   126.00000                            
 596648 28191 HLV  17.0 12.6 11.5      1.41 1.33 151.000  770.00   411.00000  20.400  116.000   15.5000 
 597027 28266 HLV  15.3 12.5  8.7      1.33 1.26 136.000  505.00    42.00000  13.700   50.300    0.4590 
 598665 28626 HLV  16.2  9.7 12.9      1.63 1.17 185.000  546.00   294.00000                            
 598774 28646 HLV  14.9 12.2  8.5      1.39 1.23 144.000  534.00    84.40000                            
 598803 28651 HLV  17.3 11.6 12.8      1.39 1.31 169.000  666.00   622.00000                            
 599060 28703 HLV  15.0 11.5  9.5      1.58 1.17 251.000  880.00  1660.00000 114.000  577.000  152.0000 
 601103 29142 HLV  12.7  8.1  9.9      1.42 1.34 283.000 1090.00   111.00000                            
 602999 29535 HLV  14.9 14.1       4.8 1.36 1.29 249.000 1850.00    24.40000   7.790   27.600   10.1000 
 607450 30472 HLV  36.1 23.7 25.2 10.3 1.44 1.28   1.170    4.59     0.00738   1.140    4.920    0.0131 
 608145 30611 HLV  18.8 14.0 12.6      1.68 1.08 121.000  553.00   160.00000                            
 608589 30703 HLV  12.2  8.1  9.1      1.37 1.27 274.000 1180.00   500.00000  51.300  300.000    0.4330 
 609332 30864 HLV  12.7  8.8  9.2      1.36 1.28 287.000 1120.00   189.00000                            
 609386 30873 HLV  13.0 11.0  7.0      1.37 1.24 171.000  659.00    28.10000  44.500  224.000   59.8000 
 609897 30972 HLV  16.8 11.2 12.6      1.63 1.11  84.100  301.00   286.00000                            
 610602 31124 HLV  43.9 30.3 31.0  6.5 1.34 1.26   2.120    7.21     0.22600   1.530    5.420    0.5250 
 611099 31228 HLV  16.9 13.1 10.7      1.46 1.17 112.000  557.00    21.90000  74.200  354.000  145.0000 
 612716 31570 HLV  26.5 20.7 16.5      1.43 1.17  67.600  227.00    28.40000                            
 612854 31601 HLV  15.6  9.7 11.4  4.5 1.36 1.28   9.570  145.00     0.47900   2.070    8.000    0.5110 
 617075 32484 HLV  13.7  9.5  9.9      1.41 1.33 376.000 1390.00     9.91000                            
 618507 32779 HLV  15.7  9.8 11.5  4.3 1.33 1.27  30.400  139.00    17.00000  21.200  118.000   11.1000 
 622126 33551 HLV  15.8 10.5 11.8      1.40 1.32 262.000  839.00   465.00000                            
 622177 33562 HLV  34.3 28.6 19.0      1.46 1.18  26.600  113.00    17.90000                            
 622212 33575 HLV  20.9 13.6 15.9      1.54 1.10  79.100  359.00    87.20000                            
 622522 33635 HLV  20.1 15.7 12.7      1.66 1.03  98.600  381.00    45.30000  12.500   69.700    8.9600 
 623032 33742 HLV  13.7  7.5 11.4      1.73 1.09 203.000  706.00   225.00000  85.100  518.000  306.0000 
 623340 33805 HLV  18.1  8.7 13.4  8.4 1.41 1.33   5.250   18.40     6.45000   3.830   14.000    4.1000 
 623525 33848 HLV  12.2  7.9  9.3      1.69 1.10 309.000 1310.00   213.00000  62.800  375.000   59.6000 
 624685 34095 HLV  12.3  8.8  8.7      1.47 1.23 415.000 1300.00    34.10000                            
 629206   285 HL   12.4  9.2  8.3      1.50 1.25 380.000 1280.00    26.10000                            
 630197   883 HL   29.2 23.6 17.2      1.60 1.20  34.300  121.00    77.20000                            
 630216   899 HL   15.4 10.7 11.0      1.57 1.09 228.000  828.00    72.60000                            
 630582  1135 HL   13.1  9.2  9.3      1.37 1.29 425.000 1240.00   609.00000 421.000 1400.000  298.0000 
 630824  1281 HL   13.7 11.0  8.2      1.35 1.27 276.000 1030.00     4.98000                            
 630936  1353 HL   13.8  9.0 10.5      1.54 1.24 173.000  892.00    81.80000                            
 632720  2483 HL   27.9 18.2 21.1      1.42 1.33  43.500  202.00    11.00000                            
 632939  2608 HL   12.2  7.7  9.5      1.39 1.32 233.000 1110.00   887.00000                            
 633572  3015 HL   15.5 10.0 11.9      1.41 1.33 293.000  890.00  1080.00000                            
 633669  3070 HL   21.2 14.3 15.7      1.42 1.34 128.000  490.00   527.00000  93.000  518.000  537.0000 
 635745  4407 HL   13.1  8.6 10.0      1.45 1.19 353.000 1150.00  1930.00000                            
 636545  4910 HL   16.0 11.3 11.4      1.37 1.29 207.000  767.00   263.00000                            
 636937  5131 HL   13.1  7.9 10.4      1.41 1.33 164.000  710.00   174.00000                            
 637410  5439 HL   19.1 15.2 11.6      1.50 1.17  79.400  341.00   183.00000 118.000  601.000  271.0000 
 637439  5456 HL   12.1  8.3  8.7      1.48 1.18 498.000 1420.00   662.00000                            
 638067  5856 HL   18.6 14.1 12.2      1.70 1.11 201.000  682.00    14.30000                            
 638080  5865 HL   13.4  8.0 10.8      1.39 1.31 164.000  744.00   206.00000 177.000 1010.000  303.0000 
 638898  6421 HL   12.6  9.8  8.0      1.62 1.16 229.000  900.00   165.00000 191.000  794.000   84.7000 
 638992  6490 HL   16.4 13.2  9.6      1.47 1.24 135.000  462.00    39.20000                            
 641019 35686 LV   17.9      15.4  9.2 1.35 1.28  26.000  109.00    97.90000                            
 644826 38121 LV   14.5      11.6  8.7 1.51 1.18  33.500  121.00    39.70000  28.900  103.000   41.9000 
 646923 39421 LV   12.2      11.4  4.2 1.56 1.19 627.000 3840.00   242.00000                            
 647238 39607 LV   16.3      14.5  7.5 1.41 1.23  87.000  356.00   118.00000  75.800  390.000   21.5000 
 647856 40011 LV   19.9      19.3  4.5 1.42 1.18  91.100  464.00  1310.00000                            
 651826 42544 HV   19.0 18.0       5.9 1.45 1.37  69.900  295.00   225.00000  56.300  195.000  218.0000 
 653497 43774 HV   19.3 18.1       6.8 1.53 1.26  57.200  230.00    40.90000  40.600  151.000   53.3000 
 653633 43857 HV   38.9 35.3      16.4 1.67 1.27  18.500   66.10     6.94000  14.200   68.500   10.1000 
 655080 44858 HV   16.5 15.0       6.8 1.54 1.37  80.200  376.00    24.10000  49.100  291.000   14.0000 
 655803 45345 HV   12.2 11.5       4.2 1.52 1.35 478.000 4570.00    65.50000 304.000 3960.000   20.6000 
 656984 46125 HV   15.6 15.0       4.2 1.53 1.37 254.000 2190.00   223.00000                            
 661718  7161 HLV  19.7 11.0 16.4      1.68 1.27 122.000  367.00   102.00000                            
 662244  7291 HLV  14.9 10.0 10.1  4.7 1.50 1.41   9.760   39.60     9.39000                            
 662799  7426 HLV  19.0 11.7 15.0      1.74 1.19  97.000  414.00   179.00000                            
 662892  7447 HLV  14.0 10.0  9.8      1.43 1.35 307.000 1220.00   191.00000 134.000  574.000    0.6430 
 663426  7579 HLV  15.6  9.2 12.5      1.52 1.43 139.000  546.00    78.10000  40.100  172.000   41.2000 
 663500  7599 HLV  12.8  8.8  9.2      1.47 1.39 380.000 1290.00   712.00000  62.200  488.000 1260.0000 
 666595  8312 HLV  17.2 11.4 12.9      1.44 1.36 131.000  669.00    45.00000  24.100   72.700    1.2500 
 666645  8323 HLV  15.8 11.3 11.1      1.49 1.40 197.000  765.00   226.00000 104.000  385.000  150.0000 
 668958  8845 HLV  13.7 10.7  8.6      1.51 1.38 212.000  749.00    11.70000                            
 669642  8996 HLV  16.2 13.4  9.0      1.60 1.32 124.000  434.00   194.00000   5.390   22.200    0.8920 
 669742  9017 HLV  15.2  9.2 12.1      1.73 1.13 147.000  533.00   113.00000  25.200  138.000   27.4000 
 670462  9183 HLV  12.5  6.7  9.3  5.0 1.97 1.09   6.310   25.40    10.40000   5.640   36.500    9.8600 
 670630  9219 HLV  19.2 11.4 15.4      1.67 1.21 128.000  403.00   127.00000  14.200   56.300    9.9500 
 670872  9275 HLV  17.4 14.3 10.0      1.54 1.28 110.000  418.00   231.00000                            
 672372  9617 HLV  22.7 13.2 18.4      1.45 1.35  68.000  278.00   487.00000                            
 673140  9780 HLV  22.8 14.0 17.1  5.5 1.44 1.36   2.180    7.75    10.80000   2.400    8.870    5.9400 
 673526  9872 HLV  16.9 13.4 10.4      1.96 1.07 169.000  699.00  1270.00000                            
 673854  9944 HLV  24.9 17.3 17.4  4.1 1.59 1.28   2.810   11.40     0.82000                            
 674852 10165 HLV 113.2 65.8 88.1 27.0 1.70 1.25   0.410    1.36    19.50000   0.328    0.957    0.0918 
 675689 10358 HLV  22.8 12.6 17.9  6.6 1.77 1.17   3.100   17.10     0.29200                            
 675838 10393 HLV  15.5 10.7 11.2      1.47 1.39 261.000  828.00   371.00000  59.000  336.000   11.9000 
 677300 10732 HLV  12.4  8.2  9.3      1.47 1.43 307.000 1150.00   616.00000 137.000  726.000  219.0000 
 677637 10807 HLV  15.1 10.4 10.9      1.73 1.22 311.000  939.00   109.00000  32.000  385.000  308.0000 
 678128 10923 HLV  16.5 11.8 11.5      1.72 1.20 290.000  827.00   645.00000                            
 678831 11078 HLV  12.4 10.0  7.3      1.45 1.36 218.000 1060.00   168.00000                            
 678971 11108 HLV  13.1  9.8  8.7      1.57 1.30 225.000 1080.00   100.00000 102.000  727.000   55.6000 
 679162 11149 HLV  16.2 12.6 10.1      1.49 1.35 114.000  479.00   421.00000  40.000  197.000 1020.0000 
 679283 11178 HLV  32.2 20.5 20.8 13.7 1.55 1.30   1.360    4.85     0.78200                            
 680977 11567 HLV  12.2  9.7  7.5      1.66 1.21 132.000  446.00   485.00000                            
 681374 11656 HLV  24.6 18.1 16.6      1.44 1.36 132.000  426.00   372.00000   4.630   75.900  112.0000 
 682043 11804 HLV  14.0  9.9  9.9      1.52 1.34 390.000 1120.00   725.00000 100.000  425.000  393.0000 
 683069 12040 HLV  17.4 14.3 10.0      1.60 1.32 188.000  779.00   732.00000                            
 683114 12051 HLV  13.8 10.3  9.2      1.44 1.36 266.000  971.00   301.00000                            
 683517 12146 HLV  21.2 16.3 13.5      1.45 1.37  63.700  281.00    67.00000  59.300  214.000   46.2000 
 684072 12270 HLV  19.6 13.2 14.5      1.56 1.36 136.000  544.00   338.00000   6.750  100.000   92.4000 
 686377 12776 HLV  15.5 12.7  8.8      1.49 1.41 146.000  510.00   118.00000  59.200  190.000   10.0000 
 687313 12992 HLV  13.1  7.3 10.9      1.67 1.20 118.000  438.00    73.60000                            
 687478 13026 HLV  27.6 13.8 23.9      1.52 1.43  44.700  177.00   141.00000   4.250   14.500    3.6900 
 688958 13363 HLV  25.3 18.5 15.2  8.1 1.51 1.42   7.050   26.10    38.60000                            
 691914 14029 HLV  36.2 29.1 21.5      1.60 1.26  22.400  104.00     1.83000                            
 693090 14302 HLV  17.9 11.5 13.7      1.65 1.22 132.000  446.00   228.00000                            
 694948 14716 HLV  12.9 10.5  7.5      1.45 1.37 166.000  695.00    44.70000  69.800  393.000   38.4000 
 695116 14755 HLV  23.6 19.9 10.8  6.7 1.63 1.21   2.630   10.00     8.30000                            
 695610 14869 HLV  14.1  9.9 10.0      1.66 1.18 279.000  951.00   315.00000                            
 696392 15060 HLV  22.5 17.4 12.2  7.5 1.71 1.17   2.390    8.58     0.56100                            
 697741 15372 HLV  15.2 11.0 10.4      1.47 1.39 242.000  837.00   137.00000  61.800  371.000   16.5000 
 698158 15473 HLV  17.9 11.4 13.8      1.49 1.40 190.000  679.00    83.50000  98.400  378.000   57.6000 
 700110 15917 HLV  12.3 10.0  7.1      1.71 1.24 408.000 1300.00   538.00000   8.130   43.300    1.8200 
 700679 16047 HLV  21.5 11.1 13.0 13.0 1.59 1.24   1.730    5.85    13.80000   1.630    5.780   15.8000 
 702927 16555 HLV  22.3 14.0 17.3      1.49 1.41  78.100  420.00    58.40000                            
 704598 16922 HLV  19.7 15.3 12.4      1.48 1.39 120.000  395.00    87.50000  37.600  186.000   10.0000 
 707788 17648 HLV  14.5 10.9  9.6      1.47 1.38 210.000  953.00   190.00000  44.500  235.000   48.0000 
 708629 17833 HLV  18.9 14.8 11.8      1.49 1.40  81.300  351.00     7.62000                            
 710471 18255 HLV  16.7 13.4 10.0      1.52 1.33 140.000  459.00    36.20000   4.390   17.200    8.5900 
 711826 18562 HLV  12.2  8.2  9.1      1.48 1.41 266.000 1280.00    31.60000   5.060   32.300    0.5900 
 712195 18637 HLV  32.3 20.9 24.2  4.8 1.75 1.18  12.500   45.10    15.00000  11.800   46.200    6.9600 
 713466 18929 HLV  13.8 10.6  9.0      1.62 1.28 294.000 1010.00    62.70000                            
 713495 18936 HLV  15.2 11.0 10.5      1.52 1.27 210.000  817.00   171.00000  98.300  415.000   76.7000 
 714587 19205 HLV  12.6  8.4  9.4      1.50 1.29 279.000 1100.00   238.00000                            
 715300 19364 HLV  14.2 10.4  8.6  4.4 2.16 0.99  85.000  388.00   166.00000  76.300  255.000  155.0000 
 716818 19708 HLV  17.0 11.8 12.2      1.57 1.25 197.000  759.00    46.20000                            
 717111 19772 HLV  14.6  9.7 10.0  4.4 2.05 1.06  86.500  451.00  1660.00000                            
 717202 19794 HLV  14.6 10.3 10.3      1.81 1.20 316.000  982.00   986.00000  75.100  401.000  848.0000 
 718452 20092 HLV  12.1 10.1  6.6      1.74 1.21 211.000  776.00   360.00000                            
 718612 20130 HLV  16.2 12.8  9.9      1.51 1.39 176.000  576.00   248.00000   3.540   14.700   16.7000 
 718837 20179 HLV  19.6 11.6 15.8      1.56 1.36  97.200  356.00   153.00000  12.400   81.000    9.9800 
 719648 20365 HLV  12.7  9.5  8.4      1.45 1.37 278.000 1080.00   149.00000 145.000  738.000  271.0000 
 721290 20721 HLV  20.4 13.2 14.5  5.6 1.59 1.26  14.400   56.40     6.97000  11.000   47.900    3.4100 
 722086 20904 HLV  13.2  9.1  9.6      1.48 1.39 309.000 1090.00   640.00000                            
 722313 20951 HLV  15.2 10.1 11.4      1.49 1.40 171.000  792.00   776.00000  26.900  338.000   15.9000 
 722897 21098 HLV  23.1 16.7 15.2  4.7 1.71 1.24   9.950  101.00    51.00000   9.840   58.900   16.7000 
 723006 21122 HLV  14.4 11.8  8.3      1.65 1.31 191.000  609.00   476.00000                            
 724472 21455 HLV  17.7 13.0 12.1      1.56 1.29 229.000  704.00    66.00000  49.000  244.000  177.0000 
 727601 22164 HLV  12.4  9.2  8.2      1.57 1.36 323.000 1140.00   658.00000  84.700  543.000    4.7700 
 727980 22256 HLV  17.9 10.8 10.3 10.0 1.46 1.38   2.030    6.90     0.67800   1.470    4.940    0.1050 
 729472 22593 HLV  13.0 10.6  5.4  5.1 1.47 1.39  78.100  487.00     5.14000                            
 729652 22626 HLV  13.4  8.9 10.0      1.50 1.41 310.000 1070.00   173.00000  22.400  193.000   50.5000 
 730133 22730 HLV  18.0 12.2 13.3      1.46 1.38 153.000  667.00   300.00000  64.900  291.000   34.2000 
 737175 24350 HLV  14.0 10.2  9.6      1.47 1.38 363.000 1190.00    92.00000                            
 738648 24686 HLV  12.0  8.1  8.8      1.70 1.23 488.000 1430.00   216.00000                            
 740841 25204 HLV  16.4 13.2  9.8      1.46 1.38 175.000  692.00    51.70000                            
 741346 25328 HLV  12.1  8.3  8.7      1.60 1.27 339.000 1220.00    47.10000                            
 742423 25572 HLV  41.7 29.4 26.9 12.2 1.50 1.29   0.429    1.54     1.44000                            
 742798 25662 HLV  17.5 11.4 11.3  6.9 1.48 1.39   8.980   33.40     3.84000                            
 743713 25869 HLV  17.3 10.4 13.7      1.52 1.43 169.000  700.00   157.00000                            
 745718 26300 HLV  14.8  9.3 10.7  4.5 1.85 1.13  29.300  439.00    24.50000                            
 745746 26306 HLV  24.3 18.7 15.5      1.48 1.30  70.600  237.00     2.36000  14.900   53.900    0.9700 
 747442 26708 HLV  24.2 16.6 17.6      1.46 1.37  89.500  373.00   129.00000                            
 748968 27058 HLV  15.5 12.2  9.5      1.47 1.39 162.000  547.00    55.10000                            
 749466 27166 HLV  12.0  9.3  7.6      1.59 1.31 333.000 1210.00   396.00000 194.000 1190.000   66.0000 
 749836 27258 HLV  12.2  6.7 10.2      1.84 1.09 386.000 1320.00  1180.00000                            
 750243 27364 HLV  20.1 14.6 13.9      1.52 1.43 196.000  607.00   349.00000  18.200  200.000   71.8000 
 751290 27603 HLV  16.4 13.6  9.2      1.54 1.28 134.000  471.00    68.90000                            
 751851 27729 HLV  15.8 12.0 10.3      1.57 1.28 280.000  956.00    29.80000  16.900  236.000   11.1000 
 753692 28145 HLV  12.7  9.5  8.4      1.59 1.26 237.000 1110.00    28.40000                            
 754279 28277 HLV  12.2  7.4  9.7      1.53 1.30 435.000 1400.00   483.00000  30.800  118.000    4.6000 
 754550 28333 HLV  13.6  6.7 11.8      1.76 1.16 176.000  613.00   293.00000  23.300  203.000   22.0000 
 755265 28500 HLV  12.2  7.5  7.1  6.4 1.93 1.10   6.970   24.70    15.30000   5.530   19.400   25.6000 
 755340 28518 HLV  18.1 12.3 13.3      1.56 1.38 240.000  729.00   530.00000  14.000   61.800   10.5000 
 756521 28795 HLV  12.4  5.8 11.0      1.46 1.37 197.000  763.00    14.30000                            
 756644 28825 HLV  13.4  8.0 10.8      1.63 1.26 197.000  685.00   782.00000                            
 756773 28850 HLV  20.6 14.9 12.1  7.6 1.75 1.24   3.340   11.60     0.75000                            
 756853 28866 HLV  17.6 13.7 11.0      1.43 1.35 106.000  444.00   108.00000  10.100   42.400    7.1600 
 758121 29158 HLV  30.0 19.6 22.7      1.68 1.15  47.200  154.00    42.30000   2.850    9.660    0.6820 
 759737 29542 HLV  14.9 10.2  9.8  4.7 1.47 1.38  42.600  386.00     2.86000                            
 760158 29637 HLV  23.1 18.7 12.1  6.1 1.50 1.41  12.600   41.50    31.50000   8.210   26.900   21.0000 
 760828 29797 HLV  15.4  8.9 12.6      1.68 1.25 143.000  530.00   302.00000  79.700  406.000  109.0000 
 761066 29851 HLV  14.4  8.4 11.7      1.44 1.35 137.000  576.00   511.00000                            
 762114 30093 HLV  12.7  7.5 10.2      1.56 1.31 254.000 1120.00   102.00000  11.900  121.000   14.2000 
 762176 30110 HLV  21.7 15.7 12.8  7.6 1.58 1.27  11.500   56.50    14.70000                            
 762948 30289 HLV  21.6 13.7 14.3  8.7 1.51 1.28   2.490    8.48    10.00000                            
 763905 30493 HLV  22.4 13.5 17.9      1.71 1.24  93.400  296.00   141.00000                            
 764189 30555 HLV  18.5 15.2 10.5      1.43 1.35 102.000  374.00    44.50000  19.800  115.000    0.4590 
 765408 30827 HLV  14.6  9.9 10.8      1.65 1.24 175.000  621.00   132.00000                            
 765629 30880 HLV  33.3 28.3 16.6  5.4 1.63 1.30   3.810   13.20     1.61000   2.330    8.160    0.8390 
 765854 30930 HLV  16.2 12.4 10.4      1.45 1.37 142.000  555.00     7.57000                            
 770598 32025 HLV  13.5  9.5  7.4  6.1 1.71 1.15   5.650   20.20     4.50000   4.580   16.300    4.7700 
 770669 32040 HLV  12.5  8.6  9.1      1.47 1.38 277.000 1370.00    85.20000   2.690    9.650    1.3100 
 773425 32653 HLV  12.5  7.5 10.0      1.67 1.22 273.000 1130.00    69.20000                            
 774405 32856 HLV  17.3 10.9 11.2  7.5 1.49 1.40   2.360    8.22     1.39000                            
 777688 33600 HLV  18.6  5.5 17.7      1.45 1.36  67.400  285.00  1180.00000                            
 778067 33678 HLV  15.8  9.2 12.8      1.56 1.24 138.000  527.00    24.90000                            
 778315 33732 HLV  14.3 10.1 10.1      1.53 1.33 285.000 1070.00   733.00000                            
 780324 34208 HLV  12.4 10.5  6.6      1.78 1.17 457.000 1410.00  1730.00000 169.000 1330.000  841.0000 
 780521 34248 HLV  13.9  9.9  9.7      1.50 1.41 354.000 1040.00   323.00000  10.300  150.000   13.0000 
 781124 34388 HLV  13.2  8.6 10.0      1.53 1.27 301.000 1130.00   557.00000                            
 782279 34659 HLV  19.2 11.7 15.2      1.59 1.36  85.400  350.00    19.20000                            
 782903 34805 HLV  12.8  9.7  8.3      1.50 1.41 254.000 1070.00  1470.00000 105.000  501.000  352.0000 
 783865   239 HL   15.1 11.0 10.3      1.52 1.30 358.000 1030.00   597.00000 322.000 1210.000  188.0000 
 784159   439 HL   12.0  8.1  8.9      1.66 1.21 466.000 1470.00   653.00000 450.000 1510.000  177.0000 
 784219   477 HL   12.5  6.2 10.9      1.64 1.23 259.000  806.00     1.63000 189.000  618.000   45.3000 
 784432   628 HL   13.3 10.1  8.6      1.43 1.35 337.000 1090.00   874.00000 304.000 1150.000  668.0000 
 784506   674 HL   21.6 13.4 17.0      1.44 1.36  86.600  333.00   138.00000  47.400  222.000   56.9000 
 784673   802 HL   12.1  7.6  9.4      1.46 1.37 232.000 1110.00   148.00000                            
 785334  1268 HL   21.2 14.4 15.5      1.46 1.38 146.000  503.00    16.10000                            
 785360  1279 HL   12.3  9.3  8.1      1.81 1.13 348.000 1170.00   245.00000 441.000 1640.000  321.0000 
 785385  1300 HL   17.6 12.1 12.8      1.48 1.46 202.000  688.00   221.00000                            
 786423  2002 HL   18.4 13.5 12.6      1.49 1.43 239.000  687.00   460.00000 274.000  930.000  442.0000 
 786784  2230 HL   12.5  6.8 10.5      1.60 1.34 225.000  782.00   646.00000 268.000  949.000  639.0000 
 786796  2239 HL   15.0  9.5 11.6      1.61 1.27 176.000  680.00  1870.00000                            
 787295  2586 HL   12.1  7.2  9.8      1.51 1.42 488.000 1450.00   949.00000                            
 787794  2918 HL   14.3  9.7 10.5      1.64 1.22 230.000 1010.00   511.00000 252.000 1640.000  403.0000 
 788580  3455 HL   14.1 10.3  9.5      1.49 1.40 311.000  978.00   581.00000                            
 788633  3492 HL   13.0 10.4  7.8      1.61 1.34 300.000 1110.00    35.00000 298.000 1240.000   13.5000 
 788778  3589 HL   13.1  9.0  9.5      1.51 1.36 249.000  911.00   167.00000 111.000  459.000   96.6000 
 788848  3634 HL   12.1  8.8  8.3      1.43 1.35 399.000 1360.00  1140.00000                            
 789049  3768 HL   19.2 14.3 12.8      1.51 1.29  32.000  115.00    41.00000                            
 789064  3782 HL   19.1 15.3 11.4      1.48 1.39  64.900  333.00   191.00000  68.500  491.000  249.0000 
 789233  3883 HL   12.5  7.2 10.2      1.67 1.19 223.000  809.00   182.00000 216.000  902.000  123.0000 
 789841  4286 HL   18.0 12.6 12.9      1.66 1.30 265.000  834.00    58.60000 223.000  917.000   25.8000 
 790138  4513 HL   21.0 14.9 14.8      1.61 1.34  70.800  326.00     6.41000  31.800  162.000   11.0000 
 790178  4541 HL   18.8 12.6 14.0      1.68 1.24 145.000  608.00  1270.00000                            
 790258  4597 HL   12.7  6.9 10.7      1.54 1.29 176.000  692.00     0.38000 237.000  870.000   23.5000 
 791175  5213 HL   12.4  8.4  9.1      1.47 1.39 160.000  544.00    95.30000 164.000  602.000  190.0000 
 791218  5243 HL   14.1  9.6 10.4      1.50 1.41 226.000 1010.00    23.30000                            
 791321  5316 HL   12.8  9.1  9.0      1.59 1.28 284.000 1060.00    32.50000                            
 791907  5711 HL   33.2 23.4 23.6      1.89 1.15  74.800  238.00    12.90000                            
 792478  6084 HL   18.8 11.1 15.2      1.47 1.38 135.000  399.00   302.00000 117.000  353.000  250.0000 
 793099  6501 HL   12.5  9.6  8.0      1.54 1.38 433.000 1330.00   551.00000                            
 793140  6536 HL   17.2 12.6 11.6      1.54 1.29 248.000  844.00    56.30000 185.000  912.000   18.2000 
 793184  6571 HL   16.5 13.8  9.0      1.62 1.29 122.000  467.00    18.30000                            
 793719  6920 HL   16.9  9.8 13.8      1.55 1.33 126.000  438.00   170.00000                            
 793790  6967 HL   26.3 19.5 17.7      1.55 1.27  46.000  265.00    24.40000  41.000  328.000   70.2000 
 798202 37956 LV   16.6      15.8  5.2 1.65 1.22 124.000  576.00   211.00000 162.000  810.000  493.0000 
 799969 39167 LV   14.7      13.4  6.0 1.71 1.16 156.000 1030.00    17.20000 134.000 1110.000    6.0500 
 800355 39430 LV   15.7      14.5  6.1 1.57 1.37 119.000  614.00    91.00000                            
 804536 42287 HV   13.8 12.8       5.1 1.76 1.36 123.000 1610.00   230.00000 151.000 1180.000  362.0000 
 816092  7564 HLV  19.9 15.8 12.1      1.66 1.44 121.000  444.00   399.00000   2.770    8.920    8.5500 
 818710  8192 HLV  12.3  8.3  9.1      1.53 1.44 460.000 1370.00   649.00000 231.000 1100.000  113.0000 
 820102  8518 HLV  12.9  9.8  8.4      1.80 1.23 284.000 1070.00   445.00000 113.000  520.000  312.0000 
 820802  8687 HLV  19.0 14.2 12.7      1.54 1.53 183.000  542.00  1200.00000                            
 821759  8914 HLV  13.4  8.5 10.4      1.57 1.47 336.000 1070.00   473.00000  91.000  515.000   93.8000 
 822783  9161 HLV  29.7 20.8 17.1 12.5 1.55 1.46   2.450    8.27     1.12000   2.070    6.600    1.2700 
 823809  9417 HLV  16.5  7.4 14.8      1.79 1.27 117.000  401.00   143.00000   6.400   25.400    7.3600 
 825031  9711 HLV  16.5 11.3 10.0  6.7 1.68 1.43   2.750    9.60     3.33000   3.380   11.000    2.9800 
 830333 10973 HLV  37.1 28.8 21.9  8.4 1.53 1.44   0.940    3.16     0.11100                            
 832240 11435 HLV  20.9 14.1 15.4      1.72 1.37 123.000  539.00   121.00000   8.090   31.300    5.2800 
 832387 11471 HLV  36.0 28.5 20.7  7.6 1.52 1.43   3.280   12.30    12.80000                            
 833111 11639 HLV  29.9 22.4 19.8      1.68 1.37  61.400  240.00    57.60000   7.910   47.500   34.9000 
 834850 12078 HLV  12.9  8.1 10.0      1.59 1.47 261.000 1060.00  2110.00000 129.000  617.000 1950.0000 
 836097 12386 HLV  16.1 12.8  9.8      1.55 1.46 296.000  872.00   636.00000                            
 836366 12448 HLV  17.2 11.2 12.9      1.65 1.32 107.000  547.00    14.40000  21.800  170.000   10.3000 
 840764 13485 HLV  12.6  9.7  8.1      1.59 1.49 251.000 1110.00   568.00000                            
 842377 13875 HLV  13.8  7.6 10.6  4.6 1.70 1.29  50.400  182.00     7.37000  42.400  133.000    2.1200 
 842939 14010 HLV  20.7 12.9 16.2      1.57 1.42  69.000  299.00    81.70000  21.000  106.000   59.7000 
 844314 14342 HLV  12.9  6.8 11.0      1.53 1.44 167.000  685.00   801.00000  70.100  309.000  105.0000 
 844868 14471 HLV  12.7  9.5  8.5      1.54 1.45 356.000 1300.00   317.00000 113.000  486.000  386.0000 
 846824 14940 HLV  14.2 11.4  8.4      1.55 1.46 138.000  588.00   238.00000  56.000  294.000  200.0000 
 847306 15059 HLV  14.2 12.0  7.7      1.61 1.42 200.000  613.00   328.00000                            
 849470 15571 HLV  20.8 13.9 14.4  5.7 1.56 1.41   3.810   13.70    11.60000   2.640    8.840    6.9900 
 850117 15727 HLV  12.5  6.1  8.6  6.8 1.55 1.46  27.500  126.00    15.40000                            
 850887 15910 HLV  16.6 10.9 12.5      1.94 1.19 149.000  689.00   194.00000                            
 851317 16005 HLV  19.3 16.2 10.6      1.56 1.47  88.500  347.00    91.10000  11.800   57.300   23.9000 
 854809 16833 HLV  12.2  7.3  9.8      1.79 1.30 198.000 1000.00   143.00000  66.600  587.000  184.0000 
 855223 16934 HLV  13.1 10.1  7.2  4.2 2.19 1.10 215.000  719.00   334.00000                            
 856199 17163 HLV  20.2 15.3 13.1      1.72 1.37 148.000  457.00  1720.00000   3.920   14.800   21.1000 
 858305 17658 HLV  16.8 11.9 11.8      1.73 1.26 255.000  885.00    79.70000  18.000  234.000    0.7470 
 860933 18286 HLV  16.8 10.9 12.7      1.61 1.36 193.000  723.00   150.00000  85.400  539.000   33.7000 
 861793 18489 HLV  14.4  7.8 12.1      1.72 1.35 155.000  559.00     1.02000                            
 862855 18756 HLV  19.4 15.3 12.0      1.55 1.46 129.000  436.00    16.70000  17.600   68.500    1.8600 
 866970 19729 HLV  13.1  8.9  9.7      1.76 1.28 290.000 1060.00   283.00000 115.000  459.000  132.0000 
 867361 19824 HLV  17.4 11.8 11.7  5.3 1.54 1.45  10.900   42.80    14.20000                            
 868223 20028 HLV  12.2  8.9  8.3      1.73 1.26 323.000 1160.00   224.00000                            
 870471 20575 HLV  12.6  8.3  9.5      1.67 1.40 272.000 1120.00    23.70000 192.000  811.000   33.8000 
 871437 20816 HLV  12.6  8.4  9.3      1.56 1.50 129.000  421.00   647.00000                            
 873440 21303 HLV  14.2 11.0  9.0      1.88 1.17 156.000  684.00    80.40000  19.000   74.300   72.7000 
 875165 21711 HLV  12.1 10.9  5.2      1.75 1.32 199.000  762.00     6.50000  41.100  339.000  118.0000 
 875407 21768 HLV  22.8 13.9 18.0      1.56 1.47  71.000  293.00    10.10000                            
 876262 21978 HLV  17.4 13.4 11.1      1.56 1.47 206.000  715.00   239.00000                            
 878823 22575 HLV  13.8 10.1  9.4      1.60 1.36 267.000  957.00    51.10000                            
 879636 22769 HLV  20.9 11.7 15.9  6.8 1.54 1.45   2.990   10.90    15.80000   2.030    7.500    2.0300 
 882953 23574 HLV  12.3 11.5       4.2 1.66 1.43 268.000 5280.00 13900.00000 145.000  541.000  206.0000 
 884394 23913 HLV  12.8  9.5  8.6      1.62 1.46 295.000 1270.00   328.00000                            
 886158 24329 HLV  28.6 21.9 18.3      1.75 1.30  62.600  197.00   149.00000                            
 889269 25093 HLV  18.2 12.5 13.2      1.58 1.49 151.000  621.00    59.70000  35.200  181.000   16.8000 
 890025 25274 HLV  17.0 11.6 11.4  5.0 2.30 0.99   6.840   26.50     1.55000                            
 891799 25696 HLV  21.4 17.0 12.9      1.69 1.38  78.700  295.00    58.10000                            
 892164 25782 HLV  17.2 14.6  9.1      1.82 1.27 108.000  455.00   996.00000  23.300   90.800   33.4000 
 892821 25931 HLV  12.4  5.7 10.9      1.56 1.47 179.000  697.00   286.00000                            
 892970 25979 HLV  16.1 11.1 11.6      1.54 1.45 220.000  775.00    34.30000                            
 894984 26465 HLV  16.6 11.6 11.9      1.54 1.45 194.000  716.00   497.00000                            
 896113 26737 HLV  14.7  7.9 12.4      1.62 1.39  76.000  270.00    30.20000  35.900  127.000   17.4000 
 897993 27198 HLV  13.7  9.1 10.2      1.62 1.35 252.000  963.00   139.00000  66.300  353.000   12.0000 
 899313 27502 HLV  13.3  9.1  9.7      1.78 1.25 400.000 1320.00   865.00000                            
 904171 28675 HLV  12.5  7.1 10.3      1.72 1.38 207.000  980.00   428.00000  55.200  260.000  107.0000 
 904376 28731 HLV  14.0  9.0 10.7      1.53 1.44 283.000  968.00    22.90000  81.700  375.000    5.7800 
 904727 28828 HLV  18.2 13.9 11.7      1.52 1.43 111.000  448.00   205.00000   8.210   50.300    9.7600 
 906534 29273 HLV  25.1 20.1 13.5  6.6 1.58 1.49  12.100   38.80    33.40000                            
 917816 32034 HLV  12.2  9.9  7.3      1.72 1.30 234.000  863.00    68.70000                            
 918275 32150 HLV  22.7  7.9 21.3      1.57 1.48  55.500  211.00   104.00000                            
 920459 32676 HLV  13.1  9.9  8.6      1.52 1.43 217.000 1030.00    59.50000  81.800  547.000   44.0000 
 923662 33450 HLV  14.2  9.2 10.8      1.79 1.32 195.000  861.00   899.00000  94.100  457.000  169.0000 
 924245 33596 HLV  18.2 14.6 10.8      1.64 1.33  89.100  383.00     8.73000                            
 924956 33774 HLV  28.5 18.9 20.9  4.5 1.63 1.37   6.250   21.40    19.60000   5.860   18.800    1.6400 
 924981 33779 HLV  12.3  8.4  9.0      1.55 1.46 359.000 1240.00   412.00000 138.000  576.000   98.8000 
 927457 34378 HLV  13.1  8.7  9.7      1.55 1.46 232.000 1110.00    10.10000  62.800  395.000   30.6000 
 927563 34401 HLV  15.3  8.0 13.1      1.56 1.46 145.000  518.00    30.50000 111.000  380.000   24.7000 
 929845    32 HL   16.1  9.8 12.8      1.80 1.27 195.000  796.00   128.00000                            
 929850    35 HL   16.0 11.9 10.7      1.56 1.47 245.000  907.00   356.00000 158.000  853.000   44.5000 
 930001   138 HL   13.5  9.5  9.5      1.57 1.42 280.000  893.00  2000.00000                            
 930567   556 HL   14.1  9.1 10.8      1.58 1.49 245.000  940.00   292.00000                            
 930672   638 HL   33.3 25.0 22.1      1.82 1.31  50.600  202.00    31.30000  36.800  208.000   31.8000 
 930975   866 HL   14.3  9.6 10.6      1.54 1.45 299.000 1110.00   435.00000 299.000 1280.000  437.0000 
 931527  1264 HL   13.4  9.0  9.9      1.64 1.36 315.000 1170.00   604.00000                            
 932462  1914 HL   14.0  9.7 10.0      1.79 1.28 290.000  959.00   486.00000 340.000 1230.000  856.0000 
 932664  2055 HL   13.2 12.5  4.2      1.54 1.45 113.000  460.00     3.89000  76.000  329.000    3.4600 
 932993  2298 HL   12.1  8.8  8.3      1.54 1.45 310.000 1190.00    87.40000 373.000 1660.000  391.0000 
 933874  2936 HL   15.2 12.1  9.1      1.59 1.49 207.000  708.00   252.00000 128.000  584.000  399.0000 
 935093  3839 HL   20.3 16.7 11.5      1.58 1.48  85.700  343.00   258.00000  87.600  589.000  895.0000 
 935627  4212 HL   13.0  8.3 10.1      1.65 1.46 363.000 1200.00    89.80000                            
 936412  4784 HL   13.3 10.2  8.6      1.56 1.47 188.000  949.00   154.00000                            
 936685  4999 HL   12.9  9.4  8.9      1.62 1.47 296.000 1150.00   261.00000                            
 937033  5244 HL   12.2  6.6 10.2      1.67 1.36 196.000  759.00  1470.00000 178.000  669.000 1220.0000 
 937036  5246 HL   43.5 33.7 27.5      1.53 1.44  14.100   74.30     7.74000  10.300   80.200    1.5500 
 937256  5394 HL   16.1  9.7 12.8      1.67 1.33 153.000  551.00    73.50000 149.000  482.000  109.0000 
 937325  5438 HL   13.6 10.5  8.6      1.59 1.49 189.000  870.00   370.00000                            
 937423  5507 HL   12.1  7.9  9.2      1.87 1.20 278.000 1190.00   686.00000 400.000 2100.000  178.0000 
 937705  5705 HL   12.3  9.9  7.3      1.68 1.38 183.000  788.00    58.90000                            
 937778  5753 HL   13.9  9.2 10.4      1.89 1.24 353.000 1140.00   833.00000                            
 938266  6086 HL   12.5  8.9  8.9      1.98 1.13 302.000 1100.00   375.00000                            
 938672  6382 HL   17.4 16.2  6.3      1.89 1.21 137.000  745.00  1720.00000 405.000 1550.000 1190.0000 
 938964  6617 HL   18.9 11.6 14.9      1.60 1.38  86.700  380.00    81.60000                            
 939245  6806 HL   13.4  9.4  9.5      1.55 1.46 269.000  998.00   135.00000                            
 939340  6873 HL   14.6 13.1  6.6      1.54 1.45  45.000  168.00    70.50000  34.100  136.000   66.2000 
 940945 35928 LV   19.2      18.2  6.3 1.53 1.44 157.000  557.00    27.70000  51.900  374.000    7.0200 
 942101 36765 LV   18.0      17.1  5.5 1.80 1.27  62.200  307.00    40.40000  37.200  165.000   49.3000 
 943338 37648 LV   19.1      16.3  9.8 1.54 1.45  26.000   82.80    27.20000                            
 945237 39061 LV   12.3       9.2  8.1 1.69 1.34  49.500  180.00     7.46000  59.100  224.000   13.8000 
 946338 39875 LV   13.4      12.5  4.7 1.66 1.41 244.000 1170.00   315.00000                            
 952129 44399 HV   17.0 14.7       8.6 1.63 1.54  27.300   99.80    44.40000 124.000  926.000   33.0000 
 967600  9718 HLV  14.9 10.1 10.9      1.69 1.47 229.000  870.00   292.00000                            
 974457 11602 HLV  16.2  9.2 10.7  7.8 1.67 1.46   2.660    9.43     0.64500   3.240   14.100    1.5100 
 983950 14226 HLV  12.1  7.9  9.2      1.60 1.51 302.000 1170.00     8.34000  50.900  350.000  129.0000 
 993299 16737 HLV  12.4 10.3  6.9      1.72 1.42 180.000  722.00   138.00000 130.000  369.000   54.8000 
 999034 18287 HLV  15.5 12.4  9.3      1.76 1.38 186.000  576.00    66.60000                            
1022203 24612 HLV  14.7 13.3  6.4      2.04 1.24 148.000  565.00   696.00000  53.600  256.000  219.0000 
1027955 26141 HLV  28.5 17.2 22.0  5.7 1.73 1.42   2.000    6.91     1.64000   1.530    5.780    0.6690 
1031117 27007 HLV  13.4  8.7  9.0  4.7 1.63 1.53  20.800  344.00     1.15000   6.830   43.100    0.6560 
1036367 28478 HLV  21.8 14.2 15.4  5.9 1.72 1.42   2.100    7.82     0.23100   1.910    6.430    0.3020 
1042997 30241 HLV  31.1 22.0 21.1  6.4 1.76 1.42   2.000    6.89     0.18000                            
1043680 30421 HLV  13.0  8.2 10.1      1.76 1.44 260.000 1100.00   258.00000                            
1051502 32604 HLV  12.3  8.4  9.0      1.62 1.53 354.000 1320.00   901.00000 130.000  897.000  112.0000 
1054305 33382 HLV  18.0 12.7 12.8      1.64 1.52 248.000  743.00   228.00000                            
1065078  4199 HL   20.6 14.9 14.1      1.73 1.41 177.000  558.00    12.60000 130.000  594.000   24.1000 
1065681  4718 HL   12.8 10.2  7.7      1.63 1.53 208.000 1020.00    12.40000 198.000  994.000   17.5000 
1066263  5212 HL   12.2 10.7  5.9      1.79 1.39 206.000  804.00   367.00000 280.000 1030.000  688.0000 


==> 2016_inj.txt <==
Title: The First Two Years of Electromagnetic Follow-Up with
       Advanced LIGO and Virgo
Authors: Singer L.P., Price L.R., Farr B., Urban A.L., Pankow C., Vitale S.,
         Veitch J., Farr W.M., Hanna C., Cannon K., Downes T., Graff P.,
         Haster C., Mandel I., Sidery T., Vecchio A.
Table: Simulated BNS signals for 2016 scenario
================================================================================
Byte-by-byte Description of file: datafile4.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label           Explanations
--------------------------------------------------------------------------------
   1-  7 I7     ---       coinc-event-id  Detection ID (1)
   9- 13 I5     ---       simulation-id   Simulation ID (2)
  15- 25 F11.5  d         MJD             MJD of simulated signal (3)
  27- 31 F5.1   deg       RAdeg           Right Ascension; decimal degrees (J2000)
  33- 37 F5.1   deg       DEdeg           Declination; decimal degrees (J2000)
  39- 41 I3     deg       inclination     Binary orbital inclination angle
  43- 45 I3     deg       polarization    Polarization angle (4)
  47- 49 I3     deg       coa-phase       Orbital phase at coalescence
  51- 53 I3     Mpc       distance        Distance
  55- 58 F4.2   solMass   mass1           Mass of binary component 1
  60- 63 F4.2   solMass   mass2           Mass of binary component 2
  65- 69 F5.2   ---       spin1x          Spin of binary component 1, x-axis
  71- 75 F5.2   ---       spin1y          Spin of binary component 1, y-axis
  77- 81 F5.2   ---       spin1z          Spin of binary component 1, z-axis
  83- 87 F5.2   ---       spin2x          Spin of binary component 2, x-axis
  89- 93 F5.2   ---       spin2y          Spin of binary component 2, y-axis
  95- 99 F5.2   ---       spin2z          Spin of binary component 2, z-axis
--------------------------------------------------------------------------------
Note (1): Identifier for detection candidate. This is the same value as the
          coinc_event_id column in the GSTLAL output database and the OBJECT
          cards in sky map FITS headers, with the 'coinc_event:coinc_event_id:'
          prefix stripped.
Note (2): Identifier for simulated signal. This is the same value as the
          simulation_id column in the GSTLAL output database, with the
          'sim_inspiral:simulation_id:' prefix stripped.
Note (3): Time of arrival at geocenter of gravitational waves from last stable
          orbit.
Note (4): According to convention in Appendix B of Anderson et al. (2001).
--------------------------------------------------------------------------------
 288172 43323 55482.15095 196.5 -26.0 149 184  36  98 1.22 1.34 -0.02 -0.02  0.03 -0.01  0.02  0.04 
 288830 43688 55482.59887  70.9 -14.1  23 189  83  46 1.22 1.25  0.03 -0.00  0.03  0.04 -0.00 -0.02 
 302383  7569 55438.28608 169.2 -51.4 143 222 281  93 1.26 1.24 -0.00  0.00 -0.00  0.02 -0.03  0.03 
 303684  7800 55438.56948  35.8  67.6  58  22 166  53 1.31 1.26 -0.01  0.00 -0.01  0.02 -0.01  0.01 
 313831  9572 55440.74360 242.1 -64.6 162 101 239  47 1.25 1.29  0.00 -0.00  0.01 -0.01 -0.02 -0.01 
 314183  9632 55440.81723 335.2  -3.5 132 151 342  54 1.27 1.30 -0.00 -0.00  0.00 -0.00  0.02 -0.00 
 315287  9836 55441.06740  34.7 -62.7  36  75 226 117 1.22 1.34  0.00  0.02  0.04 -0.00 -0.01 -0.00 
 316484 10053 55441.33368 141.7   1.1  74  40 228  53 1.26 1.26  0.01  0.01 -0.02  0.04 -0.01  0.02 
 316923 10134 55441.43296 108.3 -69.0  22 309 157  29 1.26 1.21 -0.00 -0.01  0.00 -0.02 -0.02  0.00 
 317140 10168 55441.47470 252.7 -33.6  59 133 104  72 1.37 1.20 -0.01  0.00 -0.04  0.00 -0.01 -0.05 
 320494 10740 55442.17641  95.7 -20.6 126 154 254  85 1.29 1.25  0.02  0.01  0.00  0.02  0.01 -0.01 
 337192 13679 55445.78232  84.8 -28.1 161 280  20  71 1.22 1.34  0.00 -0.00  0.00  0.01 -0.01 -0.00 
 345145 15084 55447.50585 323.3 -42.9 131 234 350  53 1.23 1.28 -0.01  0.00  0.02 -0.01 -0.01  0.01 
 348470 15668 55448.22243 288.9  10.3  42 267 105  78 1.22 1.33 -0.02 -0.01  0.03  0.03 -0.01  0.02 
 359907 17680 55450.69074 151.9  71.1 163 277 292 169 1.27 1.21  0.04 -0.00  0.02 -0.00  0.01  0.00 
 362446 18115 55451.22452 224.5 -83.4  43 229  68  84 1.23 1.29 -0.01  0.01  0.02  0.02 -0.00 -0.01 
 364820 18531 55451.73479 169.5  45.2 153 128  74 169 1.21 1.30  0.02 -0.01  0.04  0.01 -0.03 -0.00 
 373260 20030 55453.57406 110.4  62.3 165 241  34 100 1.26 1.31 -0.02  0.02  0.04 -0.00  0.01  0.01 
 385329 22182 55456.21419 116.4 -69.5 126 344  92  88 1.30 1.21  0.00 -0.01  0.00 -0.02 -0.00  0.03 
 386135 22330 55456.39583  46.8  41.2 137 125 171  92 1.35 1.22 -0.00  0.02  0.02  0.01  0.00  0.00 
 388643 22768 55456.93306 268.9  35.9  33   5  79 140 1.26 1.28 -0.02  0.04 -0.01 -0.01 -0.01 -0.01 
 389478 22908 55457.10483  74.9  12.6 173  15 151  33 1.22 1.32 -0.01  0.01 -0.02  0.00 -0.01  0.01 
 417956 27962 55463.30542 174.7 -13.1 175 157 126 134 1.28 1.25  0.01 -0.00  0.01 -0.00  0.03  0.00 
 427155 29581 55465.29156 294.0  28.1 137 304  60  68 1.28 1.20 -0.01  0.01 -0.01 -0.00 -0.01  0.01 
 429873 30074 55465.89642  42.6 -62.1  37 233 296 143 1.30 1.27  0.00 -0.00 -0.00  0.00  0.01 -0.00 
 435585 31101 55467.15642 298.7  19.7  71 254 227  91 1.33 1.22  0.00  0.00 -0.00 -0.03 -0.01  0.01 
 444479 32685 55469.09980 295.0  51.6  38 140  86  27 1.33 1.24  0.01  0.01 -0.01 -0.00  0.00 -0.01 
 450465 33716 55470.36461 273.7  -3.2 143 217 291  55 1.22 1.24  0.00 -0.04 -0.01  0.02  0.02 -0.03 
 451722 33932 55470.62956 302.2 -80.0 104 303 120  48 1.33 1.22  0.02 -0.01  0.01  0.03 -0.01 -0.03 
 458781   699 55429.85759 223.9  51.3  40 333 108  81 1.34 1.23  0.00  0.03 -0.01  0.01  0.03  0.02 
 459770  1243 55430.52510 227.5 -51.7  48  27 266 121 1.25 1.33 -0.01 -0.00 -0.04 -0.01 -0.01 -0.00 
 463715  3423 55433.19954 165.7  66.1 128 162  86  78 1.24 1.31 -0.01 -0.05  0.00  0.03  0.03 -0.00 
 465658  4463 55434.47564  63.8  70.8  52 107 203  94 1.29 1.27 -0.03  0.00  0.00  0.01  0.03  0.01 
 467320  5384 55435.60552 216.4 -77.7  46 105 315  86 1.23 1.21 -0.01 -0.00  0.00  0.00  0.03  0.01 
 468530  6060 55436.43479 337.0 -23.6 141 191 162  46 1.29 1.23 -0.01 -0.01 -0.00  0.02 -0.01  0.01 
 469497  6583 55437.07654 310.7  59.4  48 282  25  82 1.27 1.25  0.00  0.00  0.00 -0.04 -0.02 -0.02 
 469650  6668 55437.18066 141.0 -11.1  30  18 106 120 1.29 1.26  0.02 -0.04  0.01  0.01  0.00 -0.00 
 469692  6694 55437.21267 200.3 -48.7  54 229 316  87 1.22 1.29  0.00 -0.00 -0.05 -0.00 -0.01  0.01 
 471461 35509 55472.56445 159.6   4.5 164  67 131  18 1.23 1.24 -0.02  0.01  0.02  0.02 -0.01  0.01 
 493048 47846 55487.70007 344.2  68.4  53 286  61  44 1.26 1.52  0.01 -0.03  0.01 -0.00  0.03  0.03 
 493717 48272 55488.22269 170.4  10.0 168 243 139  47 1.41 1.34 -0.01 -0.00 -0.01  0.03  0.02  0.03 
 494115 48517 55488.52324 113.9  -5.5 154 120  49  70 1.35 1.34  0.03 -0.01 -0.03 -0.01 -0.01  0.01 
 496407  7327 55437.98937 288.1 -54.0 150 134 201  84 1.32 1.35 -0.00 -0.00  0.00 -0.00 -0.00 -0.00 
 498116  7682 55438.42470  29.7  46.3 140 115 114 155 1.42 1.32 -0.01  0.03  0.01 -0.01 -0.02 -0.02 
 498200  7702 55438.44924 351.2  -9.7  59 360 176  49 1.31 1.46 -0.00 -0.00 -0.00 -0.02 -0.03 -0.01 
 501703  8441 55439.35596 120.8 -66.2  17 102 128 129 1.46 1.22  0.01 -0.04  0.02  0.01  0.01  0.00 
 501899  8484 55439.40869   3.3  22.3  97  19 247  36 1.39 1.29  0.00 -0.00  0.00 -0.01  0.01  0.01 
 502973  8709 55439.68466 333.4  19.9  53  63  95  24 1.48 1.22  0.03  0.03  0.01  0.01  0.01  0.04 
 503473  8817 55439.81730 191.1  23.1  73 165 346  50 1.26 1.41  0.01  0.02 -0.02  0.00  0.01 -0.02 
 504298  8983 55440.02102 232.7  -2.1  66 205 204  63 1.33 1.28  0.01  0.02  0.01  0.01 -0.01  0.04 
 504593  9050 55440.10312 296.7  -5.5  61   1 169  66 1.29 1.38  0.01  0.00  0.01 -0.01  0.04 -0.01 
 504768  9084 55440.14485  62.4 -18.9 158 128 197  79 1.23 1.42 -0.00 -0.04 -0.03 -0.04 -0.00 -0.02 
 505809  9297 55440.40619  41.8 -10.2  36 343 267  77 1.46 1.32 -0.03 -0.01 -0.02  0.00 -0.00  0.00 
 509072  9986 55441.25151 159.3 -24.5  19 310 147 152 1.31 1.34  0.01  0.01 -0.00  0.04  0.00  0.01 
 509523 10080 55441.36670 211.1 -56.2 148 128 358 165 1.36 1.37 -0.01 -0.00 -0.00 -0.00  0.00 -0.00 
 510550 10293 55441.62804 318.3 -41.5  65 108 319 103 1.50 1.27 -0.00  0.00 -0.00 -0.03  0.00  0.03 
 510822 10350 55441.69799 221.3 -10.5  25  75  63  27 1.50 1.27  0.01  0.00 -0.00 -0.02  0.02  0.00 
 511690 10536 55441.92611 157.3   4.2  51 105 136  95 1.34 1.43 -0.01 -0.01  0.00 -0.01  0.00  0.03 
 515101 11242 55442.79249 320.8   0.2 166   7 320  67 1.21 1.45 -0.01 -0.00  0.00 -0.00  0.00 -0.02 
 515902 11417 55443.00704 127.4 -55.5  99 252  22  49 1.48 1.28  0.00  0.00 -0.01  0.00  0.00 -0.01 
 516254 11483 55443.08800   5.2  47.4 170 256 320 112 1.49 1.20 -0.00  0.04  0.01  0.00  0.01  0.00 
 517497 11749 55443.41439 336.3  24.6 119 166 101  84 1.37 1.41 -0.01 -0.00  0.01 -0.01 -0.03  0.01 
 518038 11868 55443.56046 206.0 -63.6  13 255  53 149 1.53 1.21  0.00  0.01  0.02  0.00 -0.00  0.02 
 518343 11935 55443.64258 125.4  72.7  75  82 336  87 1.21 1.60 -0.00 -0.00  0.01  0.01 -0.00  0.04 
 519116 12101 55443.84636 281.0   6.1  39 355 360  62 1.27 1.33 -0.00  0.00  0.00 -0.03 -0.01  0.04 
 519792 12238 55444.01434  28.0 -15.7  55 217 302  89 1.22 1.51 -0.01 -0.00 -0.00  0.03  0.01 -0.04 
 520997 12489 55444.32221 262.6 -72.7 145 187 288  72 1.28 1.40 -0.03  0.03 -0.00  0.01 -0.01 -0.02 
 521216 12529 55444.37132 272.4 -46.9 129 188  29  82 1.20 1.55 -0.00 -0.00 -0.02  0.04  0.03 -0.02 
 521547 12596 55444.45350  84.1  19.6  43 140 331  86 1.26 1.51  0.03  0.04  0.01 -0.01 -0.02  0.02 
 521656 12623 55444.48673 352.7  73.1  82 110 299  58 1.28 1.49  0.00 -0.00  0.00 -0.01 -0.01  0.03 
 522253 12749 55444.64132 126.5  26.4  43 306  76 142 1.41 1.27  0.03  0.03 -0.01  0.01  0.00  0.00 
 522890 12885 55444.80805  22.3  32.2   6 121 206 112 1.27 1.41 -0.02 -0.02 -0.04  0.02 -0.02 -0.00 
 523314 12974 55444.91722 208.9  35.5  43 332 224 129 1.50 1.25  0.03 -0.02 -0.01  0.00 -0.00 -0.01 
 525768 13486 55445.54547 317.1 -62.7 165 207 195 113 1.45 1.23  0.00  0.00 -0.00  0.01 -0.02 -0.03 
 527133 13760 55445.88162 131.3 -19.5  37  88  68  77 1.53 1.20  0.03 -0.02  0.02  0.01 -0.01  0.01 
 527365 13805 55445.93692 337.1 -19.0 171 182  85  98 1.29 1.41 -0.01 -0.01 -0.00 -0.01 -0.03 -0.02 
 528605 14075 55446.26806 199.9  58.2  26 194  62  81 1.36 1.37  0.01  0.02  0.02 -0.00 -0.00  0.00 
 528825 14121 55446.32455   3.2 -69.6  94 195 337  48 1.51 1.25 -0.00 -0.00 -0.00 -0.02 -0.03 -0.01 
 529097 14179 55446.39568 286.2 -23.4 158  45 189  72 1.21 1.40 -0.01  0.03  0.02 -0.00  0.01 -0.01 
 529406 14245 55446.47660  11.8  49.9 105  35  90  95 1.22 1.45  0.01  0.02  0.02 -0.04 -0.01  0.00 
 530272 14434 55446.70850 356.8 -48.6  22 159  28 168 1.34 1.40  0.01  0.00  0.01  0.00  0.03 -0.01 
 531143 14620 55446.93679  24.1 -34.1  76  21 192  87 1.49 1.24  0.00 -0.00 -0.01  0.02  0.00  0.01 
 533209 15025 55447.43350  40.6  26.9 121 300 351  62 1.22 1.37 -0.00 -0.04 -0.00 -0.02 -0.04  0.01 
 533287 15039 55447.45069  21.3 -11.6  54 117 153  45 1.27 1.50 -0.02  0.02 -0.01 -0.01 -0.00  0.01 
 533980 15182 55447.62611 217.4  26.0  30 115 254  67 1.40 1.25  0.02  0.00 -0.04 -0.01  0.02 -0.04 
 536500 15716 55448.28137 164.7 -78.0 146 225 238 128 1.34 1.27 -0.00  0.04  0.01 -0.02  0.02  0.01 
 536625 15740 55448.31086 358.7  23.7  93 256  92  49 1.24 1.38 -0.00  0.04  0.01  0.03 -0.02  0.01 
 539233 16275 55448.96708  97.6  15.3 113 277  35  48 1.27 1.31  0.00 -0.00 -0.00 -0.03 -0.02 -0.00 
 542208 16886 55449.71682  95.0  18.5 165 322 110 124 1.37 1.29  0.01 -0.01  0.02 -0.02  0.01  0.02 
 542213 16887 55449.71801 105.3  19.7  16 291 329 128 1.25 1.52 -0.00  0.00 -0.01  0.02  0.02 -0.03 
 542413 16926 55449.76591 160.4  47.4 106 335  46 110 1.41 1.22 -0.02  0.02 -0.02 -0.00 -0.00  0.01 
 542728 16994 55449.84929  28.5 -10.3 134 149  59 118 1.30 1.30  0.01 -0.02  0.01 -0.00  0.04  0.01 
 542834 17018 55449.87869  88.0 -50.3 171 140  22 158 1.32 1.33  0.02 -0.02  0.03  0.00  0.01 -0.03 
 543915 17241 55450.15223  60.3 -13.0  39 207 298  96 1.49 1.21  0.00 -0.00 -0.00  0.03 -0.01 -0.01 
 545920 17662 55450.66882  85.8  -0.9 147   4  58 112 1.31 1.37 -0.01  0.01 -0.01 -0.02 -0.01 -0.02 
 546168 17715 55450.73371 284.9 -60.1 156 111  39  67 1.30 1.42  0.01 -0.02 -0.03 -0.00 -0.01  0.00 
 547116 17909 55450.97179 254.6  26.5 147 133 278 148 1.50 1.24  0.00 -0.01 -0.00  0.02  0.00  0.02 
 547501 17984 55451.06372 267.0  37.5  12 171  19 227 1.54 1.25 -0.03  0.02 -0.02  0.03  0.02 -0.02 
 550744 18665 55451.89937 290.7 -67.1  29 171 128 136 1.32 1.30 -0.01  0.01 -0.02  0.03 -0.03  0.01 
 554816 19526 55452.95566  17.8 -74.7  80 224 334  56 1.21 1.38 -0.01  0.01  0.00  0.01 -0.03  0.02 
 556895 19965 55453.49422 269.0 -30.4 152 304  40 191 1.49 1.24 -0.00 -0.01  0.01 -0.02 -0.01 -0.04 
 557056 19999 55453.53599 285.4  40.3 171 330 217 109 1.41 1.36 -0.00 -0.00  0.00 -0.01 -0.01  0.01 
 559560 20510 55454.16294  63.7  31.8 150 339 334  65 1.57 1.21  0.01  0.03  0.02 -0.01  0.01  0.03 
 561293 20866 55454.59969 103.6  29.8 154  63 300 210 1.45 1.25 -0.00  0.01 -0.03  0.01  0.00 -0.02 
 563035 21230 55455.04612  46.5 -47.5  52 246 208 118 1.31 1.41 -0.01 -0.03 -0.04 -0.02  0.01  0.02 
 563661 21359 55455.20438 302.0  17.2 112 238 207  70 1.42 1.35  0.03  0.02  0.00 -0.01 -0.01  0.01 
 564513 21528 55455.41187 255.8  -9.8  28 336  14 119 1.42 1.23 -0.01  0.03 -0.04 -0.01  0.04  0.03 
 567047 22053 55456.05598  12.1 -86.3  76 189 140  44 1.33 1.42  0.03  0.00 -0.00  0.01 -0.00 -0.01 
 567872 22217 55456.25719 186.2  42.7 156 144 295  49 1.24 1.42 -0.01 -0.03 -0.03  0.00  0.01 -0.02 
 568013 22251 55456.29886  19.3   2.6 135 330 167 167 1.44 1.30  0.01 -0.02  0.01 -0.00 -0.01 -0.01 
 569043 22468 55456.56508 209.2 -53.7  30 170 113 113 1.43 1.20 -0.02  0.04  0.02  0.00 -0.00 -0.00 
 569374 22534 55456.64602 232.3   6.3 163 215  21 113 1.33 1.26 -0.01  0.00  0.02  0.01  0.00  0.00 
 571028 22886 55457.07777  98.2 -20.4  19 210 164 146 1.40 1.22  0.00  0.00  0.00  0.00 -0.00  0.00 
 571425 22964 55457.17360 295.7  35.6  35  26 125 179 1.31 1.40 -0.00  0.00  0.04 -0.00 -0.01  0.00 
 571597 22998 55457.21530 231.5 -36.1  26 326 241  73 1.37 1.34  0.01 -0.01 -0.00 -0.00 -0.00  0.00 
 571722 23025 55457.24827  45.5 -84.8 163 250  33 124 1.22 1.52  0.01 -0.01  0.01 -0.01  0.01 -0.01 
 572182 23119 55457.36378  78.7  69.2 129 321   1  39 1.38 1.21 -0.02 -0.03  0.01  0.01 -0.00 -0.00 
 573696 23433 55457.74903 149.6  28.0 163 309 227 188 1.38 1.39 -0.01  0.02  0.01 -0.02  0.00 -0.01 
 573983 23493 55457.82244 201.8   8.1 131  52 306  95 1.34 1.30 -0.00  0.00  0.01  0.02 -0.03 -0.03 
 574627 23630 55457.99059 274.9  36.6  49 331  52  52 1.28 1.41 -0.00 -0.02 -0.02  0.03 -0.04  0.01 
 576081 23941 55458.37220  15.6  56.2  23 135 221 157 1.37 1.41 -0.00 -0.01 -0.02  0.00 -0.00 -0.01 
 576421 24015 55458.46295 298.8 -46.8  44 105  70  79 1.25 1.37  0.01 -0.01  0.00  0.00  0.01 -0.02 
 577859 24312 55458.82732  35.3  11.3  53  64 157  41 1.33 1.26 -0.02  0.02  0.00 -0.00 -0.00 -0.00 
 585579 25891 55460.76460 335.2 -15.1 156 255 294 113 1.26 1.41  0.01 -0.00 -0.01  0.02  0.01 -0.01 
 588750 26563 55461.58891 102.3  39.9 149 211   3  89 1.34 1.27  0.01 -0.04  0.01  0.04 -0.02 -0.02 
 588762 26565 55461.59147 108.9  28.4  10  20  90 203 1.42 1.23 -0.02  0.01  0.03  0.00 -0.00 -0.00 
 588799 26573 55461.60121 113.3  43.3 152  51  54 153 1.40 1.35  0.02 -0.01 -0.00  0.04  0.00 -0.03 
 589261 26669 55461.71898 219.3  14.9  55 336 273  55 1.38 1.24 -0.02  0.00 -0.02 -0.00 -0.00 -0.03 
 591966 27235 55462.41349 195.1 -43.0 145 322 173 142 1.59 1.22  0.04 -0.02 -0.01 -0.01  0.02  0.00 
 596094 28074 55463.44270  68.2  40.7 109 254 344 102 1.23 1.40  0.01 -0.00 -0.04 -0.01  0.01 -0.01 
 596369 28129 55463.51015 235.2 -11.7 148 118 332 132 1.29 1.38 -0.01  0.01  0.01 -0.00 -0.00 -0.00 
 596648 28191 55463.58628 227.4 -11.1 140 125  20  79 1.51 1.24 -0.02  0.01 -0.00  0.00  0.01 -0.01 
 597027 28266 55463.67825 208.2 -48.8  37 132 253  66 1.25 1.33 -0.01  0.02  0.00  0.02  0.02 -0.00 
 598665 28626 55464.11990 164.2 -21.2 134 250 240  93 1.46 1.30 -0.03 -0.00 -0.01  0.00 -0.02  0.01 
 598774 28646 55464.14454  87.0 -65.1  16  30 246 144 1.25 1.37 -0.01 -0.01 -0.02 -0.03  0.01  0.00 
 598803 28651 55464.15054 300.9  13.8  20 107 301 118 1.33 1.36  0.01  0.01  0.03 -0.01  0.02  0.00 
 599060 28703 55464.21435 341.8  59.9  57  18 265  97 1.33 1.38  0.02 -0.01 -0.00 -0.00  0.00  0.00 
 601103 29142 55464.75294 161.6  35.2 139  64 322 148 1.34 1.42  0.01  0.03 -0.01  0.00 -0.00 -0.00 
 602999 29535 55465.23528  77.9 -27.8 151 117 318  61 1.32 1.33 -0.00  0.01  0.00 -0.02  0.02 -0.02 
 607450 30472 55466.38467 277.0 -63.2  20  72 199  52 1.34 1.37  0.03  0.02  0.02  0.01  0.00  0.00 
 608145 30611 55466.55525 104.4  57.2 170  92 162 123 1.24 1.46  0.00 -0.02  0.02  0.03  0.03  0.02 
 608589 30703 55466.66824 200.4  39.9 154 210 115 150 1.34 1.29  0.01 -0.01  0.01 -0.00  0.02  0.02 
 609332 30864 55466.86575  23.0 -60.5 151  10 259 247 1.33 1.31 -0.00 -0.00  0.01 -0.00  0.00 -0.00 
 609386 30873 55466.87683 173.4  40.0 150 257 320 139 1.21 1.41 -0.04  0.01  0.02  0.02 -0.03 -0.00 
 609897 30972 55466.99820 118.3  30.1 128 275 218  51 1.39 1.29 -0.05  0.01 -0.01  0.03 -0.00 -0.00 
 610602 31124 55467.18456 307.6   8.2  39 177 226  36 1.24 1.37  0.01 -0.02  0.02  0.00  0.00  0.00 
 611099 31228 55467.31213 172.1 -36.8  42 357 113 108 1.21 1.42  0.01 -0.02 -0.02  0.01  0.00  0.01 
 612716 31570 55467.73176 172.1  74.2  47  36 194  55 1.32 1.26  0.01  0.00 -0.01 -0.01  0.00 -0.00 
 612854 31601 55467.76975  67.2 -54.8 148 274 107 103 1.29 1.34 -0.00 -0.01  0.00  0.00 -0.01  0.00 
 617075 32484 55468.85323  46.6   1.1  97 132 350  51 1.22 1.55 -0.01  0.00  0.02  0.01 -0.02 -0.00 
 618507 32779 55469.21518 290.3 -11.3  24 335 322  85 1.35 1.25 -0.01  0.00  0.00 -0.00  0.01 -0.00 
 622126 33551 55470.16215 169.3 -41.8 157  93 221 165 1.28 1.44 -0.02  0.02 -0.02 -0.01 -0.04  0.01 
 622177 33562 55470.17579  75.8 -58.4 153 240 297  49 1.35 1.27 -0.02  0.01 -0.01 -0.01 -0.02  0.01 
 622212 33575 55470.19157 187.9 -40.4  53 100 131  77 1.25 1.35 -0.03  0.02 -0.02  0.00  0.02 -0.00 
 622522 33635 55470.26532 303.8  56.7  26 276 171  91 1.35 1.25 -0.01  0.00 -0.02 -0.04  0.01 -0.02 
 623032 33742 55470.39655  87.0  -5.5  22 273 265 111 1.25 1.49 -0.00  0.04 -0.01 -0.04  0.02 -0.01 
 623340 33805 55470.47388  48.7 -26.3   8 253 232  54 1.54 1.22  0.02  0.00  0.04 -0.00  0.00 -0.01 
 623525 33848 55470.52652 289.6   3.1 129 278 276 112 1.44 1.28 -0.04 -0.00 -0.02 -0.01 -0.01  0.00 
 624685 34095 55470.82964 196.2  64.9 155 284 317 194 1.47 1.24  0.00  0.04 -0.01 -0.01  0.01  0.01 
 629206   285 55429.34980 148.1 -47.1  42  83 351 156 1.38 1.36  0.03  0.03  0.01  0.04  0.03  0.00 
 630197   883 55430.08336   5.8 -59.7 166  43 144  67 1.50 1.29 -0.00  0.00 -0.00 -0.00 -0.00  0.00 
 630216   899 55430.10310  99.9 -30.8  26 349 118 168 1.25 1.36 -0.04 -0.01 -0.01  0.01  0.00 -0.00 
 630582  1135 55430.39264 168.9   9.0 149 162 342 114 1.24 1.43 -0.03 -0.01 -0.00 -0.00 -0.03 -0.02 
 630824  1281 55430.57162  64.9  42.2  38 324 254 143 1.43 1.20  0.03 -0.00  0.01  0.01  0.00 -0.01 
 630936  1353 55430.65999 309.4 -15.3  64 107 221  98 1.33 1.43 -0.00 -0.00  0.00 -0.02 -0.02  0.03 
 632720  2483 55432.04644  77.9   6.7 175 232 112  69 1.30 1.46 -0.01  0.04 -0.03 -0.00 -0.01  0.02 
 632939  2608 55432.19976 106.1  16.7 153 305 215  91 1.36 1.35  0.00 -0.00 -0.00 -0.01  0.00  0.01 
 633572  3015 55432.69913 277.7 -19.8 176 327 115 135 1.43 1.30  0.01  0.04 -0.00  0.03 -0.00  0.00 
 633669  3070 55432.76653 296.1 -16.8 174 307 249 103 1.46 1.31 -0.01  0.01 -0.00  0.01 -0.00 -0.04 
 635745  4407 55434.40675  37.1  33.3  26 184  58 172 1.40 1.24 -0.02 -0.04  0.01  0.00  0.02  0.03 
 636545  4910 55435.02392 217.1  30.4 123  80 280  86 1.29 1.37  0.01  0.02 -0.01  0.02  0.03 -0.02 
 636937  5131 55435.29503 183.8 -22.4 155 190 357 169 1.32 1.42 -0.01 -0.00 -0.01  0.00 -0.00 -0.04 
 637410  5439 55435.67299 297.6 -76.2  48 303 135  74 1.40 1.25 -0.03  0.00  0.02  0.00 -0.00 -0.00 
 637439  5456 55435.69371 115.2   0.4 148  85 133 150 1.30 1.34 -0.00 -0.00 -0.01 -0.00  0.01 -0.01 
 638067  5856 55436.18451 272.2  13.4  47 208 314  86 1.38 1.36 -0.04 -0.02 -0.01  0.00 -0.00 -0.00 
 638080  5865 55436.19552 141.3 -21.1  69  22  85  99 1.46 1.25 -0.00 -0.02  0.02  0.00  0.02  0.02 
 638898  6421 55436.87777  49.4  61.9  29 134 137 103 1.24 1.52 -0.00  0.00  0.00 -0.00 -0.00 -0.01 
 638992  6490 55436.96243 359.6 -31.1  45  38 299  93 1.21 1.50  0.03 -0.01  0.02 -0.00 -0.00 -0.00 
 641019 35686 55472.78151 308.5  16.9  35  96 310  49 1.40 1.23  0.01  0.01  0.01  0.03  0.00  0.00 
 644826 38121 55475.76903 144.6 -27.9  10  79 118  61 1.23 1.44 -0.01 -0.02 -0.00 -0.01 -0.05  0.00 
 646923 39421 55477.36390 216.0 -15.1  34 306 142 140 1.40 1.32 -0.04  0.01 -0.02 -0.01 -0.01  0.04 
 647238 39607 55477.59203 258.9 -82.7 146 333  86  66 1.36 1.27 -0.00 -0.01 -0.00  0.00  0.00 -0.00 
 647856 40011 55478.08772 352.5 -42.2  76 149 346  27 1.35 1.24 -0.00 -0.00  0.00 -0.00  0.03  0.03 
 651826 42544 55481.19532 335.5  10.7 113 212 120  44 1.36 1.45 -0.02 -0.01  0.00  0.01  0.03 -0.03 
 653497 43774 55482.70424 289.5 -12.9  55  19 241  39 1.54 1.25 -0.01  0.01 -0.01  0.00 -0.00 -0.00 
 653633 43857 55482.80609 163.9  -4.9  21 251 171  32 1.47 1.43 -0.00 -0.02 -0.00 -0.03 -0.01  0.01 
 655080 44858 55484.03434 321.8 -65.9 137 227  89  60 1.43 1.47 -0.01 -0.03 -0.01 -0.01 -0.01 -0.01 
 655803 45345 55484.63177  79.2   5.0 121 321  69  66 1.60 1.29  0.00  0.00 -0.00  0.00  0.00 -0.00 
 656984 46125 55485.58860 308.9 -15.6 159  43 292 112 1.56 1.34 -0.03  0.03 -0.02  0.03  0.02 -0.00 
 661718  7161 55437.78557   9.8 -16.3 144 231  77 109 1.52 1.40 -0.00 -0.03 -0.01 -0.02  0.01  0.01 
 662244  7291 55437.94520  62.0  61.1  47 309 314  67 1.40 1.51  0.01  0.00  0.01  0.00 -0.01  0.02 
 662799  7426 55438.11072 319.4  23.3 133 199 170  78 1.46 1.40 -0.00  0.00  0.00 -0.00 -0.00  0.00 
 662892  7447 55438.13656 138.6 -23.0  27  78  18 151 1.32 1.46  0.02  0.02  0.04  0.00 -0.00 -0.00 
 663426  7579 55438.29852 180.5  19.7 147 265 250 102 1.41 1.53 -0.01  0.04 -0.02  0.02  0.02 -0.01 
 663500  7599 55438.32300   0.2  23.7  25 350  54 196 1.55 1.32 -0.00  0.01 -0.00  0.00 -0.01  0.02 
 666595  8312 55439.19764 136.1  22.4 154 110  10  87 1.45 1.35 -0.01  0.03 -0.04  0.00  0.01 -0.00 
 666645  8323 55439.21115 302.6  18.2  55 125 198 101 1.49 1.41  0.00  0.00  0.05  0.00 -0.00  0.02 
 668958  8845 55439.85166 109.5  59.2  48  19 184 108 1.48 1.41 -0.00  0.00 -0.01  0.02 -0.01 -0.00 
 669642  8996 55440.03680 341.6 -63.8  14  10 347 119 1.43 1.47  0.00  0.01 -0.00 -0.00  0.01 -0.00 
 669742  9017 55440.06275  83.8  -1.6  55 172 236  78 1.56 1.25 -0.01 -0.01 -0.00 -0.00 -0.03 -0.01 
 670462  9183 55440.26637  54.3  32.4  62  10 151  96 1.42 1.48 -0.01 -0.01  0.01 -0.00 -0.00 -0.00 
 670630  9219 55440.31056   0.9  -6.9 136 110 182  87 1.59 1.27  0.00  0.01  0.03 -0.01  0.01  0.00 
 670872  9275 55440.37908 326.2  31.2  15  98  51 120 1.37 1.44  0.03  0.01  0.03  0.01 -0.01  0.01 
 672372  9617 55440.79869 343.1  17.5 162 135 290  64 1.59 1.24 -0.02  0.02 -0.03 -0.04  0.03 -0.00 
 673140  9780 55440.99883  88.4 -46.5 151 215 250  92 1.41 1.39 -0.00  0.00  0.01 -0.00  0.00 -0.01 
 673526  9872 55441.11158 279.2  66.0  32 148 182 100 1.48 1.39 -0.00  0.01  0.01 -0.01  0.02 -0.00 
 673854  9944 55441.19982 320.6  50.8 160 305  74  95 1.34 1.51 -0.01  0.00  0.01 -0.01  0.01  0.00 
 674852 10165 55441.47116 224.2  36.8  75 100 340   5 1.35 1.57 -0.02 -0.00  0.02 -0.04 -0.02  0.01 
 675689 10358 55441.70781 172.9  28.8  22 239 279 100 1.30 1.58  0.00 -0.00  0.00 -0.01 -0.01  0.00 
 675838 10393 55441.75086 313.3 -15.5  59  15  87  96 1.48 1.38 -0.01  0.03  0.03  0.02  0.01  0.00 
 677300 10732 55442.16674 303.9  23.8  22 213   3 208 1.33 1.58 -0.00 -0.03  0.01  0.01  0.02  0.03 
 677637 10807 55442.25864 137.8 -39.9 139  43  42 149 1.40 1.51 -0.01 -0.01 -0.04 -0.05 -0.01  0.01 
 678128 10923 55442.40111 191.7 -18.9  52 270 149  99 1.57 1.31  0.02  0.04 -0.01 -0.04  0.00 -0.02 
 678831 11078 55442.59127 243.3 -36.6 144 102 175 173 1.36 1.45 -0.00  0.00 -0.00 -0.00  0.00 -0.00 
 678971 11108 55442.62798  71.6  46.2  27 341  40 187 1.29 1.58  0.02  0.00  0.01 -0.01 -0.02 -0.03 
 679162 11149 55442.67824 262.1 -63.5  70  19 213  53 1.52 1.32  0.03  0.01  0.02 -0.00 -0.00  0.00 
 679283 11178 55442.71397  49.0   4.5  55 335  36  21 1.57 1.28  0.02  0.01 -0.04  0.02 -0.01  0.00 
 680977 11567 55443.19121 168.9  40.4 128 206 343  79 1.57 1.27 -0.01  0.02  0.02  0.01  0.02 -0.02 
 681374 11656 55443.30038 331.4   5.0  39 270 311  66 1.38 1.42 -0.02  0.04 -0.00  0.00 -0.01  0.04 
 682043 11804 55443.48178 207.5  -8.4 156  61 342 155 1.47 1.39  0.01 -0.00  0.00 -0.00 -0.00  0.00 
 683069 12040 55443.77143   6.3 -66.6  31 295 223 127 1.41 1.49  0.02 -0.01 -0.01  0.02 -0.03 -0.00 
 683114 12051 55443.78488 141.6  28.3 156 328 332 168 1.30 1.50 -0.00  0.00  0.00 -0.01  0.00  0.00 
 683517 12146 55443.90135 176.1  39.6 150  21 171 106 1.39 1.43 -0.01  0.01 -0.01 -0.00  0.01 -0.03 
 684072 12270 55444.05356 271.6  36.6 143 210 227 109 1.54 1.38  0.01 -0.01 -0.01  0.01 -0.02  0.01 
 686377 12776 55444.67428  84.5  55.2 147 155  99 131 1.32 1.60  0.02  0.01  0.02 -0.00 -0.04 -0.02 
 687313 12992 55444.93945 255.2 -28.1 114 267 202  57 1.40 1.42 -0.00  0.00 -0.01 -0.03  0.00  0.02 
 687478 13026 55444.98098  85.3  -3.6  18 215  25  72 1.58 1.37  0.01  0.02  0.00  0.01  0.01 -0.00 
 688958 13363 55445.39459 143.2  -6.0  36  12 140  54 1.36 1.58  0.02  0.02  0.04 -0.01  0.03 -0.01 
 691914 14029 55446.21155  96.7 -47.5  46 243 112  47 1.29 1.57 -0.01 -0.02 -0.00  0.03 -0.02 -0.02 
 693090 14302 55446.54655 257.3   4.7 154 131 354  97 1.42 1.41 -0.01 -0.01  0.01  0.01 -0.03  0.03 
 694948 14716 55447.05437  43.5 -37.2  75 260 189  62 1.52 1.30 -0.01 -0.00  0.03 -0.01  0.01 -0.01 
 695116 14755 55447.10231  57.9 -88.1  95 223 139  29 1.31 1.50  0.01 -0.00  0.00 -0.04  0.02 -0.00 
 695610 14869 55447.24221 321.2  13.4  27  53   5 158 1.56 1.26  0.00 -0.01  0.01 -0.02  0.00 -0.01 
 696392 15060 55447.47660  74.4 -65.8 162 244 177  61 1.49 1.34 -0.00 -0.02  0.02  0.00 -0.00  0.00 
 697741 15372 55447.85920  33.4 -47.7 144 257 268 150 1.33 1.54  0.03 -0.02  0.00  0.00  0.01  0.01 
 698158 15473 55447.98309 242.3  47.4  42 270 182 118 1.43 1.45  0.01  0.00  0.00  0.01 -0.01 -0.00 
 700110 15917 55448.52786 317.0 -62.9  13 210  38 170 1.57 1.34 -0.01 -0.00  0.00  0.00  0.04  0.01 
 700679 16047 55448.68733 120.9 -49.6  26 280 343  33 1.53 1.28 -0.00  0.01  0.01 -0.00 -0.00 -0.00 
 702927 16555 55449.31053 171.2 -18.8  95 291 163  55 1.41 1.48  0.03 -0.01  0.02  0.02 -0.01 -0.01 
 704598 16922 55449.76098 292.9 -23.2  18 283 180 104 1.32 1.57 -0.02 -0.01  0.02 -0.00  0.01 -0.00 
 707788 17648 55450.65161 255.1 -29.6  37 254 168 129 1.47 1.38  0.03 -0.03 -0.02  0.01 -0.00  0.02 
 708629 17833 55450.87867 171.8  55.8 137 314  60  96 1.39 1.50 -0.00  0.00  0.01 -0.00 -0.01  0.01 
 710471 18255 55451.39618 344.6  70.0 166 209   6 142 1.47 1.37 -0.02 -0.02  0.01  0.02 -0.01 -0.00 
 711826 18562 55451.77300  97.4 -29.0 159 300 307 111 1.57 1.33 -0.01 -0.00  0.00  0.04  0.02 -0.02 
 712195 18637 55451.86486  47.5  38.8 128 209  20  30 1.57 1.31  0.01  0.00  0.01 -0.02 -0.04 -0.02 
 713466 18929 55452.22310 156.6 -58.9  29 340  16 192 1.43 1.45 -0.02 -0.00  0.01 -0.00  0.00  0.00 
 713495 18936 55452.23176 161.5 -37.2  21  36  32 167 1.60 1.21 -0.00 -0.00 -0.01  0.01 -0.01  0.01 
 714587 19205 55452.56189  93.5  62.4  93 253 139  97 1.36 1.42 -0.02  0.02 -0.02 -0.00 -0.00  0.00 
 715300 19364 55452.75679 128.9  28.1 138  94 281 124 1.36 1.53 -0.00 -0.00 -0.01 -0.01  0.05 -0.02 
 716818 19708 55453.17888  38.4  50.4  55  53  43  60 1.47 1.33 -0.01  0.01  0.02  0.04  0.01 -0.00 
 717111 19772 55453.25735 101.2 -38.8 143 260 175  93 1.51 1.40 -0.01 -0.00  0.01 -0.02 -0.02  0.02 
 717202 19794 55453.28434 285.6 -73.6 117  33 212  63 1.37 1.57 -0.04 -0.02 -0.02 -0.01  0.00  0.00 
 718452 20092 55453.64993 266.7 -50.2  28  88 239 171 1.56 1.34  0.01  0.01 -0.01 -0.03  0.01 -0.00 
 718612 20130 55453.69672 129.0  73.2  37 140 155 126 1.42 1.48 -0.00  0.00  0.01 -0.01 -0.03  0.00 
 718837 20179 55453.75670 349.9  11.3 158 168 185 101 1.37 1.55 -0.03 -0.02 -0.02  0.00  0.00  0.00 
 719648 20365 55453.98484  67.6 -23.7  35 102 341 167 1.32 1.50 -0.01 -0.00  0.05 -0.01 -0.02 -0.02 
 721290 20721 55454.42171 177.2   4.3 139 304 143  62 1.46 1.37 -0.00  0.01  0.02 -0.01 -0.04 -0.02 
 722086 20904 55454.64626 263.6  -6.0  42 299 349 119 1.58 1.30 -0.02 -0.02 -0.00 -0.02 -0.00 -0.00 
 722313 20951 55454.70384 143.4  14.2 139 159 219 120 1.52 1.37 -0.00 -0.04 -0.02 -0.03 -0.02  0.02 
 722897 21098 55454.88415 359.5 -18.9 160  62 258  97 1.39 1.51  0.00  0.01 -0.00 -0.03  0.01 -0.00 
 723006 21122 55454.91357 164.7   3.2 159 257 183 108 1.39 1.56  0.00 -0.01 -0.00  0.00 -0.00  0.00 
 724472 21455 55455.32231 342.9  18.4  31 225  37 106 1.59 1.26 -0.01 -0.04  0.02  0.01 -0.00  0.01 
 727601 22164 55456.19202   0.6  55.8  60 156 353 109 1.51 1.42  0.02  0.00  0.03  0.01  0.02 -0.04 
 727980 22256 55456.30492 286.4 -55.1 143 161 258  70 1.54 1.32 -0.00  0.01  0.00 -0.00  0.01 -0.01 
 729472 22593 55456.71845 355.2 -84.7  67 343 170  86 1.38 1.48 -0.01  0.00 -0.00  0.02  0.03  0.02 
 729652 22626 55456.75886 163.4  13.3  12 230 106 189 1.46 1.45  0.01 -0.03  0.01 -0.01  0.01 -0.01 
 730133 22730 55456.88644 204.0  77.0 111 211 232  62 1.42 1.42 -0.00 -0.00 -0.00  0.00 -0.00 -0.04 
 737175 24350 55458.87393 350.4 -52.8 155 208  83 162 1.47 1.38  0.00 -0.00  0.00  0.01 -0.02 -0.00 
 738648 24686 55459.28612 125.3  18.1  13 107 159 105 1.54 1.35  0.04 -0.03 -0.01 -0.01 -0.02 -0.01 
 740841 25204 55459.92162 205.6  32.2  13 297  13 151 1.28 1.58 -0.00  0.02  0.02  0.02  0.01 -0.00 
 741346 25328 55460.07373 126.7 -36.2  35  44  45 167 1.37 1.49 -0.02 -0.03  0.02  0.00 -0.00  0.00 
 742423 25572 55460.37309 101.3  66.7  18 292 235  45 1.32 1.47 -0.01  0.00 -0.01  0.01 -0.01 -0.01 
 742798 25662 55460.48360  26.7 -12.2 127 318 257  60 1.32 1.56  0.01 -0.04 -0.01  0.00 -0.00  0.00 
 743713 25869 55460.73749 180.2  44.4  29 181 246 136 1.54 1.41 -0.01  0.00  0.00 -0.00  0.00 -0.00 
 745718 26300 55461.26638 237.4 -37.8 159 172  29 122 1.52 1.37  0.00 -0.01  0.00  0.05  0.01 -0.00 
 745746 26306 55461.27373 322.7  57.2  14 185 117  91 1.36 1.42  0.01  0.02  0.00 -0.01 -0.04 -0.00 
 747442 26708 55461.76692  14.5 -49.9  50  98 250  77 1.45 1.38  0.02 -0.03 -0.00  0.01  0.03 -0.02 
 748968 27058 55462.19639 100.9 -41.9 157 163 230 145 1.57 1.30 -0.01 -0.03 -0.01 -0.01 -0.01  0.01 
 749466 27166 55462.32879  69.1  69.9 125 204 282 132 1.56 1.33  0.01 -0.00 -0.05  0.01 -0.03 -0.00 
 749836 27258 55462.44164 222.0 -16.0  22 275  39 210 1.25 1.59  0.01  0.00 -0.00 -0.01 -0.02 -0.03 
 750243 27364 55462.57165  89.4  45.3  48 225 257  94 1.59 1.37 -0.00 -0.00  0.00 -0.00  0.01 -0.00 
 751290 27603 55462.86487 129.8  53.7  36 234 305  95 1.45 1.36 -0.02 -0.01  0.01  0.03 -0.02 -0.00 
 751851 27729 55463.01959 163.1 -55.7 147  66 104 104 1.47 1.37  0.01  0.00 -0.00 -0.01 -0.01  0.01 
 753692 28145 55463.52988 244.4 -62.4  74 220  79  96 1.36 1.47  0.05 -0.02  0.00  0.00 -0.01 -0.00 
 754279 28277 55463.69186 105.3  -4.8  29  30 106 118 1.58 1.27  0.00  0.00  0.00 -0.00 -0.04 -0.01 
 754550 28333 55463.76051  41.3 -19.6   6 306  58 157 1.57 1.30 -0.00  0.00 -0.04  0.00  0.00  0.01 
 755265 28500 55463.96529 183.7 -45.2  58   2 162  66 1.56 1.34 -0.03 -0.01 -0.02 -0.00  0.00 -0.01 
 755340 28518 55463.98757 228.3  12.8 132 227 355  83 1.57 1.37  0.03 -0.02  0.03  0.02  0.01 -0.00 
 756521 28795 55464.32738 247.4   2.0  21 180 272 116 1.33 1.51  0.00 -0.00  0.03  0.00 -0.00  0.01 
 756644 28825 55464.36410 302.1 -24.1  45 120 232  87 1.40 1.46 -0.01 -0.00 -0.04 -0.04 -0.02  0.02 
 756773 28850 55464.39491 333.4 -16.8  63  18 318  40 1.45 1.49 -0.01  0.03 -0.02 -0.01  0.02  0.04 
 756853 28866 55464.41443 357.2  76.5 102  15 106  56 1.27 1.52  0.01  0.01 -0.03  0.02  0.01  0.02 
 758121 29158 55464.77263 178.1   8.3  36 195 117  61 1.32 1.46 -0.03  0.00 -0.03  0.01 -0.01 -0.02 
 759737 29542 55465.24385 189.1 -25.3 158 328 343 162 1.46 1.39 -0.02 -0.02  0.02  0.03  0.02 -0.02 
 760158 29637 55465.36028 159.1  -9.5 145  68 359  67 1.50 1.42  0.01  0.00  0.02 -0.01 -0.01 -0.04 
 760828 29797 55465.55651 129.6  -9.7  26 196 299 105 1.42 1.47  0.01 -0.00  0.00  0.01 -0.01  0.00 
 761066 29851 55465.62298 294.5  16.0 154  88 123  92 1.52 1.28 -0.01  0.00 -0.00  0.00 -0.00  0.00 
 762114 30093 55465.91982 261.3  43.6  11 293  11 215 1.40 1.45  0.02 -0.03  0.02 -0.00 -0.02 -0.01 
 762176 30110 55465.94060 353.4  -1.3  44 141 297  55 1.32 1.52  0.04  0.00  0.00  0.00 -0.03  0.00 
 762948 30289 55466.16030 251.2 -22.5  41 271 313  48 1.59 1.22 -0.00 -0.00  0.00 -0.05 -0.01  0.00 
 763905 30493 55466.41052 258.4 -10.6  42 173  59  75 1.54 1.37 -0.01 -0.01 -0.02  0.00 -0.00 -0.00 
 764189 30555 55466.48660  15.2  60.5  13 164 187 108 1.37 1.41 -0.04  0.00  0.03 -0.02  0.01 -0.01 
 765408 30827 55466.82025  46.1  49.7  12 353  57  89 1.51 1.35  0.03  0.02 -0.02  0.02 -0.01 -0.03 
 765629 30880 55466.88520 320.5 -46.2  33  18  81  41 1.43 1.47  0.02 -0.04 -0.00  0.03 -0.01  0.01 
 765854 30930 55466.94663 193.5  59.2 170 201 285 152 1.37 1.46 -0.00  0.01  0.00  0.02 -0.01 -0.01 
 770598 32025 55468.29012 110.0  29.7  45 357  69  91 1.27 1.55  0.00  0.00 -0.00  0.01  0.00 -0.00 
 770669 32040 55468.30846 119.6  43.8 155 257 140 101 1.36 1.50  0.02  0.01 -0.02 -0.01  0.01  0.01 
 773425 32653 55469.06058 287.2  24.2  32  95 272 194 1.29 1.58  0.01  0.00 -0.00  0.01  0.01 -0.01 
 774405 32856 55469.30960 295.2 -55.3 166 338 164  91 1.35 1.54  0.00  0.02  0.00  0.00  0.04  0.01 
 777688 33600 55470.22244 219.1  11.2  52 274 155  44 1.24 1.60  0.00 -0.00 -0.00 -0.01 -0.02  0.02 
 778067 33678 55470.31794  55.1   0.4 136 290  54  88 1.59 1.22 -0.01 -0.03  0.03  0.04  0.02 -0.00 
 778315 33732 55470.38435  93.1  35.7  52  94 347 109 1.40 1.46 -0.03 -0.04 -0.01  0.00  0.00 -0.01 
 780324 34208 55470.96826 246.7  26.9  82 258   5  93 1.55 1.33  0.02  0.05 -0.01  0.03 -0.01 -0.03 
 780521 34248 55471.01730 319.0  61.5  37 328  24 127 1.53 1.39  0.03  0.00 -0.00 -0.00  0.01 -0.00 
 781124 34388 55471.18905 204.4 -25.6  57 257 192  98 1.31 1.48  0.01 -0.00  0.00  0.01 -0.01  0.01 
 782279 34659 55471.52157 288.6 -24.8 160 136 140 132 1.46 1.48  0.00  0.00 -0.00 -0.02  0.01 -0.03 
 782903 34805 55471.70079 185.7  42.9  12 208  95 208 1.40 1.52  0.02  0.00 -0.01 -0.00  0.05 -0.01 
 783865   239 55429.29331 229.0 -57.4 163 316 157 111 1.45 1.35  0.03  0.01  0.01  0.00 -0.00 -0.00 
 784159   439 55429.53872 157.3  22.5 142 234 228  95 1.42 1.41  0.00 -0.02  0.02 -0.01 -0.00 -0.01 
 784219   477 55429.58525 133.8  14.9 122  86  47  79 1.39 1.44 -0.04  0.02  0.00  0.02 -0.01  0.04 
 784432   628 55429.77052 187.6  57.8  98 103  79  91 1.56 1.25 -0.01  0.02 -0.01  0.02 -0.02 -0.02 
 784506   674 55429.82706 158.9 -15.4  60 151 230  45 1.45 1.35  0.00  0.00  0.01  0.00  0.00  0.00 
 784673   802 55429.98405  84.3 -28.4 156 351 143 184 1.50 1.34  0.02 -0.02 -0.01 -0.00  0.02 -0.01 
 785334  1268 55430.55568 252.8 -30.1 130  35 333  92 1.54 1.31  0.01  0.00 -0.01 -0.01  0.01  0.03 
 785360  1279 55430.56932 233.8 -17.5  43 149 332 141 1.30 1.57 -0.00 -0.01 -0.03 -0.00  0.02  0.00 
 785385  1300 55430.59505 139.4  49.3 129 135  22  80 1.50 1.44 -0.03  0.00 -0.03 -0.00  0.01 -0.02 
 786423  2002 55431.45631  78.2  63.4 157 359 144 111 1.42 1.51 -0.00 -0.00 -0.01 -0.03 -0.01 -0.03 
 786784  2230 55431.73599   9.3 -39.3 153 131 298 175 1.35 1.59  0.01  0.00 -0.05 -0.00  0.01 -0.04 
 786796  2239 55431.74695 256.3  10.9  95 219 333  46 1.32 1.55  0.02 -0.00  0.03 -0.01 -0.02 -0.02 
 787295  2586 55432.17280 182.2 -60.5  69  86 233  66 1.49 1.44  0.04 -0.00 -0.02 -0.00  0.01  0.01 
 787794  2918 55432.57997 120.7  34.5  25 136 325 137 1.59 1.25 -0.01 -0.02 -0.01  0.01  0.01 -0.00 
 788580  3455 55433.23888 186.5 -59.1 153  42 319 156 1.38 1.51  0.00  0.00  0.00  0.00 -0.00 -0.01 
 788633  3492 55433.28435 144.8 -31.5 123 255 259 115 1.36 1.58  0.01  0.01 -0.01  0.04 -0.00 -0.02 
 788778  3589 55433.40323 214.1  38.9 161 350 139 109 1.46 1.41  0.01 -0.00  0.00  0.01  0.00 -0.01 
 788848  3634 55433.45840  49.6  16.4 130 311 156 135 1.34 1.44  0.01 -0.00  0.01  0.00 -0.00 -0.00 
 789049  3768 55433.62296  11.1 -13.2  29 309 308  59 1.42 1.37 -0.00 -0.05 -0.01  0.02  0.02 -0.03 
 789064  3782 55433.64005 336.8  86.7 128 249 257  60 1.58 1.31  0.01  0.01  0.01 -0.02  0.01  0.01 
 789233  3883 55433.76398 340.9  21.1 140 175 330 122 1.49 1.32  0.01  0.01  0.01  0.02 -0.02 -0.00 
 789841  4286 55434.25831 142.4   4.8 131 217 176  83 1.52 1.42  0.00  0.02 -0.02 -0.03 -0.02 -0.00 
 790138  4513 55434.53680  10.3 -38.4  17 132  14  39 1.55 1.38  0.01 -0.00  0.01 -0.03  0.02  0.02 
 790178  4541 55434.57128 332.8 -39.2 130  63  11  71 1.34 1.55  0.01  0.01  0.01 -0.01 -0.03  0.02 
 790258  4597 55434.63989 139.5   9.5  45 183 226 123 1.36 1.46  0.05  0.02  0.01 -0.01 -0.01  0.00 
 791175  5213 55435.39571 233.3  27.2 122  35  97  77 1.39 1.47  0.03 -0.00 -0.00  0.02  0.01 -0.03 
 791218  5243 55435.43255  49.9  21.7 177 190 243 186 1.37 1.54  0.00  0.00 -0.02 -0.02 -0.03 -0.04 
 791321  5316 55435.52203 236.6 -31.2 151  82 152 197 1.37 1.48  0.03 -0.01 -0.02  0.00  0.02 -0.00 
 791907  5711 55436.00658 240.3  45.1 129 194  29  49 1.58 1.35 -0.02  0.00  0.01 -0.01 -0.01  0.04 
 792478  6084 55436.46430  99.6  28.1  60 292  69  63 1.54 1.32 -0.03 -0.01  0.01  0.05  0.01  0.00 
 793099  6501 55436.97591 258.1  48.3  44 293  72 150 1.37 1.55 -0.01  0.03  0.00 -0.02  0.00 -0.01 
 793140  6536 55437.01894 151.2 -49.5  42 298 200  72 1.45 1.38 -0.01 -0.01  0.02 -0.00 -0.01  0.00 
 793184  6571 55437.06176   0.1 -46.9 116 250 135  59 1.41 1.48  0.01 -0.00 -0.00 -0.00  0.00 -0.00 
 793719  6920 55437.48986  79.2  25.5 138 251  76 107 1.40 1.48 -0.01 -0.00 -0.01 -0.01 -0.00  0.00 
 793790  6967 55437.54756  16.5  -4.2  30 342 298  51 1.38 1.42 -0.03  0.02  0.03 -0.00  0.02  0.01 
 798202 37956 55475.56646 154.3  63.6 158 224 173  85 1.26 1.59 -0.02  0.00 -0.00  0.00 -0.00 -0.00 
 799969 39167 55477.05216  72.6   6.8  37 258 105  74 1.55 1.28 -0.01 -0.01  0.00  0.01  0.01 -0.03 
 800355 39430 55477.37485 264.9 -28.9  49  56 192  82 1.47 1.47  0.02  0.01 -0.03 -0.02  0.00 -0.01 
 804536 42287 55480.87996 336.0   3.2  62 238 170  52 1.56 1.52 -0.01  0.03  0.03  0.02  0.01 -0.01 
 816092  7564 55438.27995  20.0  75.9  53 313 267  67 1.50 1.59  0.02  0.01  0.01 -0.04 -0.00 -0.02 
 818710  8192 55439.05048  72.7   0.0  55 237 325 102 1.43 1.55  0.02 -0.00 -0.00 -0.01 -0.00 -0.00 
 820102  8518 55439.45042 210.7 -40.7  27 318  39 184 1.42 1.55  0.00  0.00  0.00 -0.01 -0.00 -0.02 
 820802  8687 55439.65775 303.2  26.1 134  26  56  64 1.55 1.51  0.00 -0.02  0.01  0.00  0.02 -0.03 
 821759  8914 55439.93634  18.3 -15.1 158 257 230 187 1.60 1.45 -0.00  0.02 -0.01  0.04  0.03 -0.02 
 822783  9161 55440.23931  60.6  -5.9  62 191 294  23 1.58 1.43 -0.00  0.00  0.00 -0.00  0.00  0.00 
 823809  9417 55440.55348 300.8  -9.2 163 216  93 108 1.53 1.47 -0.03 -0.03  0.00  0.02  0.02  0.04 
 825031  9711 55440.91416 284.0  45.0  23  61 195 122 1.50 1.59  0.00 -0.01  0.01 -0.01 -0.04  0.02 
 830333 10973 55442.46242 149.1 -78.7 149 305 155  50 1.50 1.47  0.00  0.01 -0.02 -0.01  0.00  0.01 
 832240 11435 55443.02906  80.8  -7.5 138 253  58  82 1.47 1.59 -0.00  0.00  0.02  0.02 -0.00 -0.00 
 832387 11471 55443.07338  33.3 -30.8 115  17 322  25 1.44 1.51  0.01 -0.00  0.00  0.00 -0.01 -0.01 
 833111 11639 55443.27951 149.5 -44.4  58 310  99  58 1.60 1.43  0.00  0.00  0.00  0.01 -0.02  0.02 
 834850 12078 55443.81800 344.8 -50.2  14 354 336 269 1.49 1.57  0.01  0.00 -0.00  0.04  0.02 -0.01 
 836097 12386 55444.19584 289.5   2.8  33  73 195 110 1.47 1.54  0.00  0.02  0.02 -0.04  0.01  0.01 
 836366 12448 55444.27188   4.1  28.4  90 148 300  57 1.38 1.57  0.00 -0.00 -0.00 -0.01 -0.00  0.00 
 840764 13485 55445.54431   5.5  60.1  35 164  29 163 1.59 1.49 -0.01  0.00  0.01  0.00  0.00 -0.00 
 842377 13875 55446.02261  64.9   5.7 140  40 326 141 1.52 1.43  0.00  0.00  0.00 -0.01  0.00  0.03 
 842939 14010 55446.18826 334.9  32.9  55  69 233  84 1.48 1.50  0.00 -0.00 -0.00 -0.00 -0.01  0.00 
 844314 14342 55446.59553 107.6  15.0 177 233 267 219 1.44 1.53  0.04  0.01 -0.01 -0.01 -0.01 -0.02 
 844868 14471 55446.75398 100.8  50.8 144 131  63 152 1.59 1.41 -0.00  0.00 -0.00 -0.01  0.01 -0.02 
 846824 14940 55447.32935 326.7  47.7  30  31 274 150 1.46 1.55  0.01 -0.02 -0.04  0.03  0.02  0.02 
 847306 15059 55447.47518 279.8  77.0 113 241 101  48 1.47 1.56 -0.00  0.00 -0.00  0.01 -0.00  0.00 
 849470 15571 55448.10336 161.9 -62.8 162 306  66 106 1.41 1.55 -0.00  0.00  0.02 -0.03 -0.01 -0.00 
 850117 15727 55448.29492 328.4 -21.6  31 266 140  95 1.50 1.51 -0.01  0.02  0.00 -0.00  0.00  0.00 
 850887 15910 55448.51944 295.3 -46.3 136   5  18 119 1.46 1.56 -0.01 -0.01 -0.00 -0.04  0.01  0.02 
 851317 16005 55448.63598 240.5 -32.4 162 290 154 109 1.52 1.51 -0.00 -0.00 -0.00 -0.00  0.00 -0.00 
 854809 16833 55449.65172 325.6 -29.7  35 225   4 197 1.59 1.46 -0.01 -0.02 -0.02 -0.01  0.02 -0.04 
 855223 16934 55449.77556 102.1  19.0 167 219 149 148 1.51 1.56 -0.02  0.01  0.03  0.02  0.02  0.03 
 856199 17163 55450.05647 340.8 -62.3  26  97  60  87 1.49 1.57  0.02  0.01  0.01 -0.01  0.00  0.02 
 858305 17658 55450.66390 320.9 -13.1  42 230 312 126 1.45 1.50 -0.01  0.01 -0.04  0.01  0.01 -0.00 
 860933 18286 55451.43425 235.0 -43.6 158 232 110 148 1.43 1.53 -0.00 -0.00  0.00  0.01 -0.03 -0.00 
 861793 18489 55451.68347 349.4 -15.1  78  77 107  66 1.52 1.53  0.00 -0.00  0.00  0.03  0.00 -0.01 
 862855 18756 55452.01106 216.1  16.5 115 190 185  54 1.42 1.59  0.01  0.00 -0.00  0.05 -0.01  0.00 
 866970 19729 55453.20477 343.2  42.7  34   4 219 179 1.52 1.48 -0.00 -0.00  0.01 -0.00 -0.03 -0.03 
 867361 19824 55453.32114  59.6 -56.7  28  56 149  84 1.41 1.60 -0.02  0.00  0.01  0.02  0.01  0.01 
 868223 20028 55453.57142 113.7  60.4  45 200 241 152 1.54 1.41  0.00 -0.00  0.00 -0.00 -0.00 -0.00 
 870471 20575 55454.24255 168.2 -24.7  11 283   1 230 1.49 1.56  0.01 -0.00 -0.00 -0.03 -0.02  0.01 
 871437 20816 55454.53835 136.3 -14.8 160 242 300 102 1.56 1.50 -0.02  0.00 -0.02 -0.01  0.01  0.02 
 873440 21303 55455.13580 261.2  56.5 107  33  64  97 1.39 1.57  0.00 -0.02 -0.01 -0.02  0.01  0.04 
 875165 21711 55455.63619  59.6  43.9 130 269 131 122 1.48 1.55 -0.01 -0.00  0.00 -0.01  0.02  0.02 
 875407 21768 55455.70632 349.2 -11.3  51 108 168  78 1.57 1.46  0.00  0.00  0.00  0.01  0.04  0.01 
 876262 21978 55455.96381 283.8  62.3  38  41 119 107 1.54 1.49  0.00 -0.00  0.01  0.00 -0.00 -0.00 
 878823 22575 55456.69630 129.1  32.1 143 232 136 155 1.36 1.59  0.02  0.01 -0.03 -0.05  0.00  0.01 
 879636 22769 55456.93441  96.4 -42.8  49 124  51  79 1.49 1.50 -0.02 -0.01  0.00  0.01 -0.00  0.01 
 882953 23574 55457.92189 239.9 -65.8  92 337 184  44 1.53 1.55  0.01 -0.02  0.03 -0.00 -0.02 -0.00 
 884394 23913 55458.33774 324.4  64.9 161 145 132 164 1.53 1.54 -0.04 -0.03 -0.00 -0.00  0.00 -0.00 
 886158 24329 55458.84820 337.7 -21.7  24 343 154  70 1.53 1.48 -0.01 -0.02 -0.00  0.02  0.02 -0.02 
 889269 25093 55459.78560  21.1 -41.8  51 323 284 103 1.49 1.59  0.01  0.00  0.00 -0.02 -0.00  0.01 
 890025 25274 55460.00753 325.0  54.4  16  82   5  90 1.56 1.41  0.01  0.01  0.02  0.01 -0.00 -0.01 
 891799 25696 55460.52534  51.8  42.9 137 283 120  81 1.59 1.47 -0.01 -0.03 -0.02  0.01  0.00  0.00 
 892164 25782 55460.63075  65.7  11.4 116 178 353  50 1.53 1.50 -0.01  0.02 -0.01 -0.02  0.01  0.01 
 892821 25931 55460.81369  70.9 -10.9 165  37  48 125 1.46 1.57  0.00 -0.02  0.02 -0.00 -0.00 -0.01 
 892970 25979 55460.87253 232.1  44.5 136  27 100 127 1.58 1.41  0.01  0.00 -0.01  0.01  0.02  0.04 
 894984 26465 55461.46865 229.4  -6.7 170 179 231 136 1.60 1.40  0.00 -0.01 -0.02  0.00 -0.01  0.00 
 896113 26737 55461.80254 236.1 -16.4 164 213 131  92 1.60 1.40 -0.01  0.01 -0.01 -0.01 -0.00 -0.01 
 897993 27198 55462.36809 217.6 -41.5 125 183  47 142 1.52 1.44  0.00  0.00  0.01  0.02  0.00 -0.01 
 899313 27502 55462.74098 116.9  22.3 146 149 291 145 1.59 1.40  0.00 -0.01  0.01 -0.04 -0.01 -0.00 
 904171 28675 55464.18008 310.8 -16.8 151 150 121 131 1.50 1.57 -0.00  0.01  0.01 -0.01  0.00  0.01 
 904376 28731 55464.24881 168.5 -30.8  68 353  50  77 1.51 1.46 -0.00  0.01 -0.00  0.00  0.02  0.03 
 904727 28828 55464.36784 169.9 -61.3 162 192 248 120 1.54 1.41  0.02  0.00 -0.03  0.00 -0.00  0.00 
 906534 29273 55464.91364 164.8  22.1  18  69 109  65 1.60 1.48  0.01  0.00  0.01  0.01  0.01  0.00 
 917816 32034 55468.30120 307.3  63.2  51 277 333 146 1.54 1.45 -0.03 -0.02 -0.01  0.02  0.03  0.00 
 918275 32150 55468.44342 119.0 -12.1  49  30 302  37 1.49 1.56  0.03  0.03 -0.00 -0.00 -0.00  0.00 
 920459 32676 55469.08882  85.9 -37.6  16  67 241 194 1.40 1.55 -0.01 -0.01 -0.00 -0.00 -0.01  0.02 
 923662 33450 55470.03838 324.1 -78.7 153 296 343 121 1.52 1.55 -0.02 -0.02 -0.04  0.00  0.01  0.00 
 924245 33596 55470.21743 319.9  47.6 138 249 271 107 1.38 1.59  0.00 -0.00  0.00  0.00 -0.02  0.01 
 924956 33774 55470.43578 243.8  -5.5  51  59 301  54 1.51 1.49  0.00  0.04  0.00 -0.01  0.00 -0.01 
 924981 33779 55470.44194 281.1 -38.7  36  20 323 190 1.53 1.48 -0.01 -0.01 -0.02 -0.03 -0.02  0.03 
 927457 34378 55471.17680 351.0  16.7 148  45  78 175 1.45 1.56 -0.01  0.00 -0.00  0.04  0.00  0.03 
 927563 34401 55471.20512 198.6  15.8  44  37 342  85 1.59 1.43  0.00  0.00  0.00  0.01 -0.02  0.01 
 929845    32 55429.03938 230.1  11.3 141  73  95 131 1.45 1.56  0.00  0.00 -0.00 -0.01  0.01 -0.01 
 929850    35 55429.04307 218.3  50.1  33 232 145 141 1.49 1.53 -0.00 -0.01 -0.02  0.01  0.01  0.03 
 930001   138 55429.16943 197.1   3.1 172 171 190  81 1.44 1.56  0.01 -0.00  0.01  0.01 -0.02 -0.04 
 930567   556 55429.68223 136.5  59.1   5 308 253 183 1.49 1.58  0.00  0.01  0.00 -0.01  0.00 -0.01 
 930672   638 55429.78279 213.9  68.3  31 229  23  52 1.59 1.49 -0.01 -0.00 -0.02 -0.03 -0.02 -0.00 
 930975   866 55430.06253 165.8 -22.0  36 239 157  93 1.46 1.53 -0.02  0.02  0.02 -0.01  0.01  0.02 
 931527  1264 55430.55095  19.5   8.2  26 233 336 135 1.44 1.55 -0.01 -0.02  0.00  0.00 -0.00  0.01 
 932462  1914 55431.34823 146.3  -4.1  32  34  54 132 1.56 1.46 -0.01 -0.03 -0.01 -0.03  0.01  0.01 
 932664  2055 55431.52123 329.8  34.2 174 302 260 122 1.45 1.55 -0.02 -0.03 -0.02 -0.00 -0.00 -0.00 
 932993  2298 55431.81949 149.3  47.9 160 244 228 220 1.58 1.41 -0.01 -0.04 -0.02 -0.00 -0.01 -0.01 
 933874  2936 55432.60213 237.8 -57.1 113 252 139  75 1.50 1.58  0.00  0.01 -0.01  0.01  0.02 -0.01 
 935093  3839 55433.70995  74.6  16.2 164 303  30  92 1.51 1.55 -0.04  0.01 -0.01  0.01 -0.01 -0.01 
 935627  4212 55434.16752 184.6 -46.1   4 157 247 158 1.56 1.55 -0.01  0.03 -0.01 -0.04 -0.02 -0.02 
 936412  4784 55434.86941 165.9  69.4  65   8 126  74 1.52 1.50 -0.00 -0.03 -0.01  0.02 -0.02  0.03 
 936685  4999 55435.13312 249.4  35.4  39  58 296 164 1.51 1.58  0.00 -0.01 -0.01  0.03  0.02  0.02 
 937033  5244 55435.43362 101.1  16.5  97 196  82  63 1.42 1.60  0.00  0.00  0.00 -0.00  0.00 -0.00 
 937036  5246 55435.43612 318.5 -67.0  30 182 324  27 1.41 1.56  0.01 -0.01 -0.00 -0.01 -0.00 -0.00 
 937256  5394 55435.61781 118.9  -7.9 137 251 343  84 1.53 1.44  0.00  0.00  0.00 -0.00  0.00 -0.00 
 937325  5438 55435.67168 309.9  48.6 150 264   4  95 1.51 1.57 -0.01 -0.01  0.01  0.00 -0.00 -0.00 
 937423  5507 55435.75630 142.7  -2.0  34  50  66 157 1.45 1.55 -0.04  0.01 -0.02  0.01  0.01 -0.01 
 937705  5705 55435.99926 193.6  53.8 153 222  42 182 1.47 1.57  0.01  0.03 -0.00 -0.03 -0.04 -0.00 
 937778  5753 55436.05814  86.1 -22.0 166 212 122 186 1.54 1.50  0.01 -0.01  0.01 -0.01  0.00  0.01 
 938266  6086 55436.46684 236.1 -57.4 161  43 325 175 1.59 1.39 -0.03 -0.01 -0.01  0.01 -0.00  0.05 
 938672  6382 55436.82985 244.1  68.4  90 156 340  30 1.52 1.49 -0.04 -0.00  0.02  0.00 -0.01  0.01 
 938964  6617 55437.11830 110.8  -8.1 134 102 138  98 1.56 1.42 -0.01  0.00 -0.00 -0.03  0.01 -0.01 
 939245  6806 55437.35010 353.3  43.2  31 164  72 189 1.46 1.55 -0.02  0.02 -0.00 -0.00 -0.02  0.00 
 939340  6873 55437.43224  98.5 -35.2 114  14 300  43 1.47 1.51  0.01 -0.01 -0.02 -0.01  0.00 -0.02 
 940945 35928 55473.07849 257.2   2.5 159  31  56  64 1.51 1.46 -0.00  0.00 -0.00  0.01 -0.01 -0.02 
 942101 36765 55474.10522 173.1 -24.3 126 153 144  68 1.49 1.53  0.02 -0.03  0.03 -0.00  0.00 -0.00 
 943338 37648 55475.18861 278.0 -15.4 161  21 151  64 1.55 1.43 -0.00 -0.02  0.01  0.00 -0.00 -0.02 
 945237 39061 55476.92209 169.9 -34.5  33   6  38  90 1.43 1.57 -0.00  0.00  0.00  0.00  0.01 -0.04 
 946338 39875 55477.92084 296.4  51.7 163 304 315 132 1.58 1.47 -0.01 -0.01  0.01  0.03 -0.03 -0.00 
 952129 44399 55483.47105 349.6 -20.9 154  22 263  59 1.59 1.57  0.02  0.02 -0.01  0.00 -0.01  0.01 
 967600  9718 55440.92256  40.4 -66.8  57  13 154 114 1.59 1.57 -0.01 -0.02  0.00 -0.00  0.00  0.00 
 974457 11602 55443.23403  54.2  56.0 145 195 347  95 1.54 1.58 -0.02 -0.04 -0.00 -0.00 -0.02  0.01 
 983950 14226 55446.45339 230.7 -28.6 157   6 189 211 1.52 1.59 -0.01  0.02 -0.03  0.00 -0.00  0.00 
 993299 16737 55449.53391  28.1  67.9  29  57  50 162 1.58 1.55 -0.01 -0.00  0.00  0.00  0.00 -0.00 
 999034 18287 55451.43547 166.8 -77.2 152 301 253 120 1.58 1.54 -0.02 -0.02 -0.01 -0.03 -0.00 -0.04 
1022203 24612 55459.19539  89.8 -41.4 175  42 215 175 1.60 1.57 -0.00  0.01  0.01  0.00 -0.02  0.02 
1027955 26141 55461.07121 316.6  24.7  15 156 242  88 1.57 1.57 -0.02  0.01  0.01  0.03 -0.02  0.02 
1031117 27007 55462.13359  20.2  79.2 131 179 252 106 1.59 1.57 -0.02  0.03 -0.03  0.03  0.01 -0.00 
1036367 28478 55463.93840 102.6 -46.3 147 333 308 106 1.58 1.55  0.03 -0.00  0.03 -0.00  0.00  0.00 
1042997 30241 55466.10143 346.3  61.4  23 158  31  74 1.59 1.57  0.03 -0.03  0.01  0.04  0.01  0.01 
1043680 30421 55466.32218 186.3   7.7 124 170 317  93 1.59 1.60  0.01 -0.03 -0.02 -0.02  0.02 -0.01 
1051502 32604 55469.00032  53.3 -30.5  57  98 337 144 1.56 1.58  0.01 -0.04  0.03  0.02 -0.01 -0.00 
1054305 33382 55469.95481 127.9 -45.0  12  66 134 132 1.58 1.58  0.01 -0.01 -0.01  0.03 -0.03  0.03 
1065078  4199 55434.15158  86.2 -30.7  48 213 189  98 1.57 1.55 -0.01  0.00 -0.02 -0.01 -0.01 -0.00 
1065681  4718 55434.78831 138.7  53.0  44  10 184 172 1.60 1.57  0.00  0.01  0.00 -0.02  0.02 -0.02 
1066263  5212 55435.39453 266.3  62.3 165 152 114 172 1.56 1.59 -0.00  0.00 -0.00  0.00  0.02 -0.02 

